VizAI : Selecting Accurate Visualizations of Numerical Data

A good data visualization is not only a distortion-free graphical representation of data but also a way to reveal underlying statistical properties of the data. Despite its common use across various stages of data analysis, selecting a good visualization often is a manual process involving many iterations. Recently there has been interest in reducing this effort by developing models that can recommend visualizations, but they are of limited use since they require large training samples (data and visualization pairs) and focus primarily on the design aspects rather than on assessing the effectiveness of the selected visualization. In this paper, we present VizAI, a generative-discriminative framework that first generates various statistical properties of the data from a number of alternative visualizations of the data. It is linked to a discriminative model that selects the visualization that best matches the true statistics of the data being visualized. VizAI can easily be trained with minimal supervision and adapts to settings with varying degrees of supervision easily. Using crowd-sourced judgements and a large repository of publicly available visualizations, we demonstrate that VizAI outperforms the state of the art methods that learn to recommend visualizations.

==> data/loss_plotly.csv <==
hex, ,
 std of entropy , 0.1338350416425692,
 mad of entropy , 0.10094114411622286,
 mad of max , 15.273907230496407,
 std of max , 22.201680847131648,
 mad of min , 10.36619525752219,
 std of min , 14.735468583697761,
 max of skew , 0.6916058263663308,
 mad of std , 5.267427068408579,
 std of std , 7.527627767594531,
 std of skew , 0.51530747695826,
 mad of skew , 0.35591208439320327,
 std of mean , 20.91988866895437,
 mad of mean , 14.58674803917762,
 min of max , 29.192732189614325,
 min of min , 12.731037354093278,
 max of max , 17.494075936079025,
 min of mean , 14.813417702929506,
 max of mean , 15.985111011671833,
 max of min , 10.156400193044965,
 mean of skew , 0.41999566682847217,
 max of std , 9.680605085194111,
 min of skew , 0.26110248153795257,
 mean of std , 6.274791261181235,
 mean of min , 8.57373913550328,
 mean of max , 20.691080510616302,
 min of std , 5.705732212625444,
 max of entropy , 0.8450749492645264,
 mean of mean , 11.496019891295582,
 min of entropy , 0.8901837229728699,
 mean of entropy , 0.8692563205957413,
line, ,
 std of entropy , 0.14857408712753567,
 mad of entropy , 0.10122993676923216,
 mad of max , 15.622162743508817,
 std of max , 22.73035620840732,
 mad of min , 10.87073631957362,
 std of min , 15.369499352792586,
 max of skew , 0.7496143080514394,
 mad of std , 5.518513405155391,
 std of std , 7.901772267790511,
 std of skew , 0.5891484762635082,
 mad of skew , 0.40384204912930727,
 std of mean , 20.10513988316059,
 mad of mean , 13.929171755961143,
 min of max , 28.19172154167667,
 min of min , 12.75133421265171,
 max of max , 16.53652106165886,
 min of mean , 15.348300737540626,
 max of mean , 14.499798017921858,
 max of min , 10.6822035929319,
 mean of skew , 0.46335811767028645,
 max of std , 9.466173126995564,
 min of skew , 0.2729626911540865,
 mean of std , 5.908633565828204,
 mean of min , 8.917982301745074,
 mean of max , 19.85002914249897,
 min of std , 5.630467112250626,
 max of entropy , 0.808002473115921,
 mean of mean , 10.22165581913665,
 min of entropy , 0.8203038620948792,
 mean of entropy , 0.7995594322681427,
scatter, ,
 std of entropy , 0.15513641574439135,
 mad of entropy , 0.10007278332486749,
 mad of max , 26.56982169806957,
 std of max , 37.34945263045374,
 mad of min , 11.140842202112104,
 std of min , 15.641059438413317,
 max of skew , 0.7847124395802257,
 mad of std , 6.433178099002689,
 std of std , 9.06296373766847,
 std of skew , 0.5622480098810047,
 mad of skew , 0.39733725726604463,
 std of mean , 23.9993142965436,
 mad of mean , 16.95006732685026,
 min of max , 34.46771631827578,
 min of min , 12.694306170967174,
 max of max , 42.86729681611061,
 min of mean , 15.946802526861353,
 max of mean , 23.998423363449984,
 max of min , 10.661975725380753,
 mean of skew , 0.4731982429302298,
 max of std , 13.136378540694714,
 min of skew , 0.2606682880164473,
 mean of std , 9.271050492450595,
 mean of min , 8.519490236429988,
 mean of max , 34.960208349227905,
 min of std , 7.330796669069677,
 max of entropy , 0.9701213145256042,
 mean of mean , 17.44022657411173,
 min of entropy , 0.9192059588432312,
 mean of entropy , 0.9252448278665543,
kde, ,
 std of entropy , 0.13403242629506168,
 mad of entropy , 0.08885974992066621,
 mad of max , 27.718516626954077,
 std of max , 38.88346587034408,
 mad of min , 10.502539986625338,
 std of min , 14.872415825179154,
 max of skew , 0.5683326766053961,
 mad of std , 6.725975439157337,
 std of std , 9.527129626693204,
 std of skew , 0.46282857499085367,
 mad of skew , 0.32596260696649554,
 std of mean , 25.835207976549864,
 mad of mean , 18.093429553858005,
 min of max , 34.61099439749494,
 min of min , 12.693593625283102,
 max of max , 42.737375398874285,
 min of mean , 15.865690960907301,
 max of mean , 25.231428386974148,
 max of min , 9.990436240745758,
 mean of skew , 0.33915376307209955,
 max of std , 12.737704792320729,
 min of skew , 0.259134341383804,
 mean of std , 9.193510471209883,
 mean of min , 8.182378339008869,
 mean of max , 35.10017704129219,
 min of std , 7.306737739015371,
 max of entropy , 0.9098016726970672,
 mean of mean , 16.411165305841713,
 min of entropy , 0.9613803648948669,
 mean of entropy , 0.9310773760080338,


==> data/pred.csv <==
pred,
 line,
 hex,
 scatter,
 hex,
 hex,
 hex,
 line,
 kde,
 hex,
 line,
 line,
 line,
 hex,
 kde,
 hex,
 hex,
 hex,
 hex,
 line,
 hex,
 kde,
 kde,
 scatter,
 scatter,
 hex,
 scatter,
 line,
 line,
 line,
 line,
 line,
 kde,
 line,
 line,
 kde,
 line,
 kde,
 hex,
 scatter,
 kde,
 scatter,
 hex,
 kde,
 hex,
 scatter,
 kde,
 line,
 hex,
 hex,
 kde,
 scatter,
 line,
 hex,
 line,
 line,
 kde,
 line,
 kde,
 hex,
 line,
 kde,
 scatter,
 scatter,
 hex,
 line,
 scatter,
 hex,
 hex,
 scatter,
 line,
 line,
 line,
 hex,
 hex,
 line,
 kde,
 scatter,
 hex,
 line,
 hex,
 line,
 hex,
 hex,
 line,
 scatter,
 hex,
 hex,
 hex,
 hex,
 kde,
 hex,
 hex,
 line,
 hex,
 hex,
 line,
 scatter,
 line,
 line,
 line,
 kde,
 kde,
 kde,
 line,
 scatter,
 line,
 hex,
 line,
 hex,
 kde,
 line,
 hex,
 line,
 hex,
 line,
 kde,
 hex,
 hex,
 scatter,
 scatter,
 hex,
 hex,
 hex,
 kde,
 hex,
 scatter,
 scatter,
 kde,
 kde,
 kde,
 hex,
 kde,
 hex,
 line,
 line,
 hex,
 hex,
 line,
 line,
 scatter,
 line,
 scatter,
 hex,
 kde,
 hex,
 line,
 line,
 kde,
 kde,
 line,
 line,
 kde,
 line,
 line,
 hex,
 line,
 line,
 scatter,
 line,
 scatter,
 line,
 kde,
 hex,
 line,
 kde,
 kde,
 kde,
 line,
 line,
 hex,
 line,
 line,
 scatter,
 hex,
 line,
 hex,
 line,
 line,
 hex,
 line,
 hex,
 line,
 line,
 line,
 hex,
 kde,
 line,
 hex,
 hex,
 line,
 line,
 scatter,
 hex,
 kde,
 line,
 hex,
 hex,
 line,
 line,
 hex,

==> data/q1-Batch_18_results.csv <==
HITId,HITTypeId,Title,CreationTime,MaxAssignments,AssignmentDurationInSeconds,AssignmentId,WorkerId,AcceptTime,SubmitTime,WorkTimeInSeconds,Input.image_url1,Input.image_url2,Input.image_url3,Input.image_url4,Answer.answer,Turkle.Username
29417,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,55,7,Sat May 05 04:23:05 UTC 2019,Sat May 05 04:23:23 UTC 2019,17,http://915f708b.ngrok.io/test/0/0_hex.png,http://915f708b.ngrok.io/test/0/0_line.png,http://915f708b.ngrok.io/test/0/0_kde.png,http://915f708b.ngrok.io/test/0/0_scatter.png,Hex (1),vaibhav
29418,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,56,7,Sat May 05 04:23:29 UTC 2019,Sat May 05 04:23:48 UTC 2019,19,http://915f708b.ngrok.io/test/1/1_hex.png,http://915f708b.ngrok.io/test/1/1_line.png,http://915f708b.ngrok.io/test/1/1_kde.png,http://915f708b.ngrok.io/test/1/1_scatter.png,Hex (1),vaibhav
29419,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,57,7,Sat May 05 04:23:49 UTC 2019,Sat May 05 04:24:53 UTC 2019,64,http://915f708b.ngrok.io/test/2/2_hex.png,http://915f708b.ngrok.io/test/2/2_line.png,http://915f708b.ngrok.io/test/2/2_kde.png,http://915f708b.ngrok.io/test/2/2_scatter.png,Line (2),vaibhav
29420,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,58,7,Sat May 05 04:24:54 UTC 2019,Sat May 05 04:25:09 UTC 2019,14,http://915f708b.ngrok.io/test/3/3_hex.png,http://915f708b.ngrok.io/test/3/3_line.png,http://915f708b.ngrok.io/test/3/3_kde.png,http://915f708b.ngrok.io/test/3/3_scatter.png,KDE (3),vaibhav
29421,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,59,7,Sat May 05 04:25:09 UTC 2019,Sat May 05 04:25:37 UTC 2019,27,http://915f708b.ngrok.io/test/4/4_hex.png,http://915f708b.ngrok.io/test/4/4_line.png,http://915f708b.ngrok.io/test/4/4_kde.png,http://915f708b.ngrok.io/test/4/4_scatter.png,Hex (1),vaibhav
29423,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,61,7,Sat May 05 04:26:17 UTC 2019,Sat May 05 04:26:26 UTC 2019,9,http://915f708b.ngrok.io/test/6/6_hex.png,http://915f708b.ngrok.io/test/6/6_line.png,http://915f708b.ngrok.io/test/6/6_kde.png,http://915f708b.ngrok.io/test/6/6_scatter.png,KDE (3),vaibhav
29424,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,62,7,Sat May 05 04:26:27 UTC 2019,Sat May 05 04:26:39 UTC 2019,11,http://915f708b.ngrok.io/test/7/7_hex.png,http://915f708b.ngrok.io/test/7/7_line.png,http://915f708b.ngrok.io/test/7/7_kde.png,http://915f708b.ngrok.io/test/7/7_scatter.png,KDE (3),vaibhav
29425,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,63,7,Sat May 05 04:26:39 UTC 2019,Sat May 05 04:27:10 UTC 2019,30,http://915f708b.ngrok.io/test/8/8_hex.png,http://915f708b.ngrok.io/test/8/8_line.png,http://915f708b.ngrok.io/test/8/8_kde.png,http://915f708b.ngrok.io/test/8/8_scatter.png,Hex (1),vaibhav
29426,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,64,7,Sat May 05 04:27:10 UTC 2019,Sat May 05 04:27:28 UTC 2019,17,http://915f708b.ngrok.io/test/9/9_hex.png,http://915f708b.ngrok.io/test/9/9_line.png,http://915f708b.ngrok.io/test/9/9_kde.png,http://915f708b.ngrok.io/test/9/9_scatter.png,KDE (3),vaibhav
29427,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,65,7,Sat May 05 04:27:29 UTC 2019,Sat May 05 04:27:38 UTC 2019,8,http://915f708b.ngrok.io/test/10/10_hex.png,http://915f708b.ngrok.io/test/10/10_line.png,http://915f708b.ngrok.io/test/10/10_kde.png,http://915f708b.ngrok.io/test/10/10_scatter.png,Scatter (4),vaibhav
29428,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,66,7,Sat May 05 04:27:38 UTC 2019,Sat May 05 04:27:48 UTC 2019,10,http://915f708b.ngrok.io/test/11/11_hex.png,http://915f708b.ngrok.io/test/11/11_line.png,http://915f708b.ngrok.io/test/11/11_kde.png,http://915f708b.ngrok.io/test/11/11_scatter.png,Hex (1),vaibhav
29429,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,67,7,Sat May 05 04:27:49 UTC 2019,Sat May 05 04:28:12 UTC 2019,23,http://915f708b.ngrok.io/test/12/12_hex.png,http://915f708b.ngrok.io/test/12/12_line.png,http://915f708b.ngrok.io/test/12/12_kde.png,http://915f708b.ngrok.io/test/12/12_scatter.png,Scatter (4),vaibhav
29430,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,68,7,Sat May 05 04:28:13 UTC 2019,Sat May 05 04:29:17 UTC 2019,64,http://915f708b.ngrok.io/test/13/13_hex.png,http://915f708b.ngrok.io/test/13/13_line.png,http://915f708b.ngrok.io/test/13/13_kde.png,http://915f708b.ngrok.io/test/13/13_scatter.png,Hex (1),vaibhav
29431,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,69,7,Sat May 05 04:29:18 UTC 2019,Sat May 05 04:29:38 UTC 2019,19,http://915f708b.ngrok.io/test/14/14_hex.png,http://915f708b.ngrok.io/test/14/14_line.png,http://915f708b.ngrok.io/test/14/14_kde.png,http://915f708b.ngrok.io/test/14/14_scatter.png,KDE (3),vaibhav
29432,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,70,7,Sat May 05 04:29:38 UTC 2019,Sat May 05 04:29:57 UTC 2019,18,http://915f708b.ngrok.io/test/15/15_hex.png,http://915f708b.ngrok.io/test/15/15_line.png,http://915f708b.ngrok.io/test/15/15_kde.png,http://915f708b.ngrok.io/test/15/15_scatter.png,Scatter (4),vaibhav
29433,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,71,7,Sat May 05 04:29:58 UTC 2019,Sat May 05 04:30:13 UTC 2019,15,http://915f708b.ngrok.io/test/16/16_hex.png,http://915f708b.ngrok.io/test/16/16_line.png,http://915f708b.ngrok.io/test/16/16_kde.png,http://915f708b.ngrok.io/test/16/16_scatter.png,KDE (3),vaibhav
29434,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,72,7,Sat May 05 04:30:13 UTC 2019,Sat May 05 04:30:28 UTC 2019,14,http://915f708b.ngrok.io/test/17/17_hex.png,http://915f708b.ngrok.io/test/17/17_line.png,http://915f708b.ngrok.io/test/17/17_kde.png,http://915f708b.ngrok.io/test/17/17_scatter.png,Line (2),vaibhav
29435,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,73,7,Sat May 05 04:30:29 UTC 2019,Sat May 05 04:30:43 UTC 2019,14,http://915f708b.ngrok.io/test/18/18_hex.png,http://915f708b.ngrok.io/test/18/18_line.png,http://915f708b.ngrok.io/test/18/18_kde.png,http://915f708b.ngrok.io/test/18/18_scatter.png,Hex (1),vaibhav
29436,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,74,7,Sat May 05 04:30:44 UTC 2019,Sat May 05 04:31:14 UTC 2019,29,http://915f708b.ngrok.io/test/19/19_hex.png,http://915f708b.ngrok.io/test/19/19_line.png,http://915f708b.ngrok.io/test/19/19_kde.png,http://915f708b.ngrok.io/test/19/19_scatter.png,KDE (3),vaibhav
29437,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,75,7,Sat May 05 04:31:14 UTC 2019,Sat May 05 04:31:25 UTC 2019,10,http://915f708b.ngrok.io/test/20/20_hex.png,http://915f708b.ngrok.io/test/20/20_line.png,http://915f708b.ngrok.io/test/20/20_kde.png,http://915f708b.ngrok.io/test/20/20_scatter.png,Hex (1),vaibhav
29438,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,76,7,Sat May 05 04:31:26 UTC 2019,Sat May 05 04:31:36 UTC 2019,9,http://915f708b.ngrok.io/test/21/21_hex.png,http://915f708b.ngrok.io/test/21/21_line.png,http://915f708b.ngrok.io/test/21/21_kde.png,http://915f708b.ngrok.io/test/21/21_scatter.png,KDE (3),vaibhav
29439,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,77,7,Sat May 05 04:31:36 UTC 2019,Sat May 05 04:31:54 UTC 2019,17,http://915f708b.ngrok.io/test/22/22_hex.png,http://915f708b.ngrok.io/test/22/22_line.png,http://915f708b.ngrok.io/test/22/22_kde.png,http://915f708b.ngrok.io/test/22/22_scatter.png,Scatter (4),vaibhav
29440,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,78,7,Sat May 05 04:31:55 UTC 2019,Sat May 05 04:32:05 UTC 2019,10,http://915f708b.ngrok.io/test/23/23_hex.png,http://915f708b.ngrok.io/test/23/23_line.png,http://915f708b.ngrok.io/test/23/23_kde.png,http://915f708b.ngrok.io/test/23/23_scatter.png,KDE (3),vaibhav
29441,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,79,7,Sat May 05 04:32:06 UTC 2019,Sat May 05 04:32:18 UTC 2019,11,http://915f708b.ngrok.io/test/24/24_hex.png,http://915f708b.ngrok.io/test/24/24_line.png,http://915f708b.ngrok.io/test/24/24_kde.png,http://915f708b.ngrok.io/test/24/24_scatter.png,Scatter (4),vaibhav
29442,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,80,7,Sat May 05 04:32:18 UTC 2019,Sat May 05 04:32:38 UTC 2019,19,http://915f708b.ngrok.io/test/25/25_hex.png,http://915f708b.ngrok.io/test/25/25_line.png,http://915f708b.ngrok.io/test/25/25_kde.png,http://915f708b.ngrok.io/test/25/25_scatter.png,KDE (3),vaibhav
29443,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,81,7,Sat May 05 04:32:39 UTC 2019,Sat May 05 04:32:50 UTC 2019,10,http://915f708b.ngrok.io/test/26/26_hex.png,http://915f708b.ngrok.io/test/26/26_line.png,http://915f708b.ngrok.io/test/26/26_kde.png,http://915f708b.ngrok.io/test/26/26_scatter.png,Hex (1),vaibhav
29444,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,82,7,Sat May 05 04:32:50 UTC 2019,Sat May 05 04:33:15 UTC 2019,25,http://915f708b.ngrok.io/test/27/27_hex.png,http://915f708b.ngrok.io/test/27/27_line.png,http://915f708b.ngrok.io/test/27/27_kde.png,http://915f708b.ngrok.io/test/27/27_scatter.png,Line (2),vaibhav
29445,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,83,7,Sat May 05 04:33:16 UTC 2019,Sat May 05 04:33:27 UTC 2019,11,http://915f708b.ngrok.io/test/28/28_hex.png,http://915f708b.ngrok.io/test/28/28_line.png,http://915f708b.ngrok.io/test/28/28_kde.png,http://915f708b.ngrok.io/test/28/28_scatter.png,Line (2),vaibhav
29446,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,84,7,Sat May 05 04:33:28 UTC 2019,Sat May 05 04:33:42 UTC 2019,14,http://915f708b.ngrok.io/test/29/29_hex.png,http://915f708b.ngrok.io/test/29/29_line.png,http://915f708b.ngrok.io/test/29/29_kde.png,http://915f708b.ngrok.io/test/29/29_scatter.png,Hex (1),vaibhav
29447,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,85,7,Sat May 05 04:33:43 UTC 2019,Sat May 05 04:33:52 UTC 2019,8,http://915f708b.ngrok.io/test/30/30_hex.png,http://915f708b.ngrok.io/test/30/30_line.png,http://915f708b.ngrok.io/test/30/30_kde.png,http://915f708b.ngrok.io/test/30/30_scatter.png,Scatter (4),vaibhav
29448,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,86,7,Sat May 05 04:33:52 UTC 2019,Sat May 05 04:34:05 UTC 2019,12,http://915f708b.ngrok.io/test/31/31_hex.png,http://915f708b.ngrok.io/test/31/31_line.png,http://915f708b.ngrok.io/test/31/31_kde.png,http://915f708b.ngrok.io/test/31/31_scatter.png,Hex (1),vaibhav
29449,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,87,7,Sat May 05 04:34:06 UTC 2019,Sat May 05 04:34:55 UTC 2019,49,http://915f708b.ngrok.io/test/32/32_hex.png,http://915f708b.ngrok.io/test/32/32_line.png,http://915f708b.ngrok.io/test/32/32_kde.png,http://915f708b.ngrok.io/test/32/32_scatter.png,Scatter (4),vaibhav
29450,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,88,7,Sat May 05 04:34:56 UTC 2019,Sat May 05 04:35:04 UTC 2019,8,http://915f708b.ngrok.io/test/33/33_hex.png,http://915f708b.ngrok.io/test/33/33_line.png,http://915f708b.ngrok.io/test/33/33_kde.png,http://915f708b.ngrok.io/test/33/33_scatter.png,KDE (3),vaibhav
29451,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,89,7,Sat May 05 04:35:05 UTC 2019,Sat May 05 04:35:28 UTC 2019,23,http://915f708b.ngrok.io/test/34/34_hex.png,http://915f708b.ngrok.io/test/34/34_line.png,http://915f708b.ngrok.io/test/34/34_kde.png,http://915f708b.ngrok.io/test/34/34_scatter.png,Scatter (4),vaibhav
29452,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,90,7,Sat May 05 04:35:29 UTC 2019,Sat May 05 04:35:37 UTC 2019,8,http://915f708b.ngrok.io/test/35/35_hex.png,http://915f708b.ngrok.io/test/35/35_line.png,http://915f708b.ngrok.io/test/35/35_kde.png,http://915f708b.ngrok.io/test/35/35_scatter.png,KDE (3),vaibhav
29453,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,91,7,Sat May 05 04:35:37 UTC 2019,Sat May 05 04:35:49 UTC 2019,11,http://915f708b.ngrok.io/test/36/36_hex.png,http://915f708b.ngrok.io/test/36/36_line.png,http://915f708b.ngrok.io/test/36/36_kde.png,http://915f708b.ngrok.io/test/36/36_scatter.png,Hex (1),vaibhav
29454,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,92,7,Sat May 05 04:35:49 UTC 2019,Sat May 05 04:35:57 UTC 2019,7,http://915f708b.ngrok.io/test/37/37_hex.png,http://915f708b.ngrok.io/test/37/37_line.png,http://915f708b.ngrok.io/test/37/37_kde.png,http://915f708b.ngrok.io/test/37/37_scatter.png,Scatter (4),vaibhav
29455,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,93,7,Sat May 05 04:35:58 UTC 2019,Sat May 05 04:36:32 UTC 2019,33,http://915f708b.ngrok.io/test/38/38_hex.png,http://915f708b.ngrok.io/test/38/38_line.png,http://915f708b.ngrok.io/test/38/38_kde.png,http://915f708b.ngrok.io/test/38/38_scatter.png,Hex (1),vaibhav
29456,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,94,7,Sat May 05 04:36:32 UTC 2019,Sat May 05 04:36:41 UTC 2019,8,http://915f708b.ngrok.io/test/39/39_hex.png,http://915f708b.ngrok.io/test/39/39_line.png,http://915f708b.ngrok.io/test/39/39_kde.png,http://915f708b.ngrok.io/test/39/39_scatter.png,Scatter (4),vaibhav
29457,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,95,7,Sat May 05 04:36:42 UTC 2019,Sat May 05 04:36:50 UTC 2019,8,http://915f708b.ngrok.io/test/40/40_hex.png,http://915f708b.ngrok.io/test/40/40_line.png,http://915f708b.ngrok.io/test/40/40_kde.png,http://915f708b.ngrok.io/test/40/40_scatter.png,Hex (1),vaibhav
29458,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,96,7,Sat May 05 04:36:50 UTC 2019,Sat May 05 04:37:08 UTC 2019,17,http://915f708b.ngrok.io/test/41/41_hex.png,http://915f708b.ngrok.io/test/41/41_line.png,http://915f708b.ngrok.io/test/41/41_kde.png,http://915f708b.ngrok.io/test/41/41_scatter.png,Hex (1),vaibhav
29459,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,97,7,Sat May 05 04:37:08 UTC 2019,Sat May 05 04:37:26 UTC 2019,18,http://915f708b.ngrok.io/test/42/42_hex.png,http://915f708b.ngrok.io/test/42/42_line.png,http://915f708b.ngrok.io/test/42/42_kde.png,http://915f708b.ngrok.io/test/42/42_scatter.png,Hex (1),vaibhav
29460,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,98,7,Sat May 05 04:37:27 UTC 2019,Sat May 05 04:37:36 UTC 2019,9,http://915f708b.ngrok.io/test/43/43_hex.png,http://915f708b.ngrok.io/test/43/43_line.png,http://915f708b.ngrok.io/test/43/43_kde.png,http://915f708b.ngrok.io/test/43/43_scatter.png,KDE (3),vaibhav
29461,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,99,7,Sat May 05 04:37:37 UTC 2019,Sat May 05 04:37:49 UTC 2019,12,http://915f708b.ngrok.io/test/44/44_hex.png,http://915f708b.ngrok.io/test/44/44_line.png,http://915f708b.ngrok.io/test/44/44_kde.png,http://915f708b.ngrok.io/test/44/44_scatter.png,Hex (1),vaibhav
29462,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,100,7,Sat May 05 04:37:50 UTC 2019,Sat May 05 04:37:58 UTC 2019,8,http://915f708b.ngrok.io/test/45/45_hex.png,http://915f708b.ngrok.io/test/45/45_line.png,http://915f708b.ngrok.io/test/45/45_kde.png,http://915f708b.ngrok.io/test/45/45_scatter.png,KDE (3),vaibhav
29463,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,101,7,Sat May 05 04:37:59 UTC 2019,Sat May 05 04:38:08 UTC 2019,9,http://915f708b.ngrok.io/test/46/46_hex.png,http://915f708b.ngrok.io/test/46/46_line.png,http://915f708b.ngrok.io/test/46/46_kde.png,http://915f708b.ngrok.io/test/46/46_scatter.png,Scatter (4),vaibhav
29464,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,102,7,Sat May 05 04:38:09 UTC 2019,Sat May 05 04:41:28 UTC 2019,199,http://915f708b.ngrok.io/test/47/47_hex.png,http://915f708b.ngrok.io/test/47/47_line.png,http://915f708b.ngrok.io/test/47/47_kde.png,http://915f708b.ngrok.io/test/47/47_scatter.png,Hex (1),vaibhav
29465,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,104,7,Sat May 05 04:42:24 UTC 2019,Sat May 05 04:42:42 UTC 2019,17,http://915f708b.ngrok.io/test/48/48_hex.png,http://915f708b.ngrok.io/test/48/48_line.png,http://915f708b.ngrok.io/test/48/48_kde.png,http://915f708b.ngrok.io/test/48/48_scatter.png,Hex (1),vaibhav
29466,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,105,7,Sat May 05 04:42:42 UTC 2019,Sat May 05 04:42:50 UTC 2019,7,http://915f708b.ngrok.io/test/49/49_hex.png,http://915f708b.ngrok.io/test/49/49_line.png,http://915f708b.ngrok.io/test/49/49_kde.png,http://915f708b.ngrok.io/test/49/49_scatter.png,Scatter (4),vaibhav
29467,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,106,7,Sat May 05 04:42:51 UTC 2019,Sat May 05 04:43:18 UTC 2019,26,http://915f708b.ngrok.io/test/50/50_hex.png,http://915f708b.ngrok.io/test/50/50_line.png,http://915f708b.ngrok.io/test/50/50_kde.png,http://915f708b.ngrok.io/test/50/50_scatter.png,Scatter (4),vaibhav
29468,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,107,7,Sat May 05 04:43:18 UTC 2019,Sat May 05 04:43:27 UTC 2019,9,http://915f708b.ngrok.io/test/51/51_hex.png,http://915f708b.ngrok.io/test/51/51_line.png,http://915f708b.ngrok.io/test/51/51_kde.png,http://915f708b.ngrok.io/test/51/51_scatter.png,Hex (1),vaibhav
29469,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,108,7,Sat May 05 04:43:28 UTC 2019,Sat May 05 04:43:42 UTC 2019,13,http://915f708b.ngrok.io/test/52/52_hex.png,http://915f708b.ngrok.io/test/52/52_line.png,http://915f708b.ngrok.io/test/52/52_kde.png,http://915f708b.ngrok.io/test/52/52_scatter.png,Scatter (4),vaibhav
29470,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,109,7,Sat May 05 04:43:42 UTC 2019,Sat May 05 04:43:51 UTC 2019,8,http://915f708b.ngrok.io/test/53/53_hex.png,http://915f708b.ngrok.io/test/53/53_line.png,http://915f708b.ngrok.io/test/53/53_kde.png,http://915f708b.ngrok.io/test/53/53_scatter.png,Scatter (4),vaibhav
29471,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,110,7,Sat May 05 04:43:51 UTC 2019,Sat May 05 04:43:59 UTC 2019,7,http://915f708b.ngrok.io/test/54/54_hex.png,http://915f708b.ngrok.io/test/54/54_line.png,http://915f708b.ngrok.io/test/54/54_kde.png,http://915f708b.ngrok.io/test/54/54_scatter.png,KDE (3),vaibhav
29472,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,111,7,Sat May 05 04:43:59 UTC 2019,Sat May 05 04:44:12 UTC 2019,12,http://915f708b.ngrok.io/test/55/55_hex.png,http://915f708b.ngrok.io/test/55/55_line.png,http://915f708b.ngrok.io/test/55/55_kde.png,http://915f708b.ngrok.io/test/55/55_scatter.png,Hex (1),vaibhav
29473,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,112,7,Sat May 05 04:44:13 UTC 2019,Sat May 05 04:44:20 UTC 2019,7,http://915f708b.ngrok.io/test/56/56_hex.png,http://915f708b.ngrok.io/test/56/56_line.png,http://915f708b.ngrok.io/test/56/56_kde.png,http://915f708b.ngrok.io/test/56/56_scatter.png,Scatter (4),vaibhav
29474,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,113,7,Sat May 05 04:44:21 UTC 2019,Sat May 05 04:44:32 UTC 2019,10,http://915f708b.ngrok.io/test/57/57_hex.png,http://915f708b.ngrok.io/test/57/57_line.png,http://915f708b.ngrok.io/test/57/57_kde.png,http://915f708b.ngrok.io/test/57/57_scatter.png,Hex (1),vaibhav
29475,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,114,7,Sat May 05 04:44:32 UTC 2019,Sat May 05 04:44:41 UTC 2019,8,http://915f708b.ngrok.io/test/58/58_hex.png,http://915f708b.ngrok.io/test/58/58_line.png,http://915f708b.ngrok.io/test/58/58_kde.png,http://915f708b.ngrok.io/test/58/58_scatter.png,Hex (1),vaibhav
29476,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,115,7,Sat May 05 04:44:42 UTC 2019,Sat May 05 04:44:49 UTC 2019,7,http://915f708b.ngrok.io/test/59/59_hex.png,http://915f708b.ngrok.io/test/59/59_line.png,http://915f708b.ngrok.io/test/59/59_kde.png,http://915f708b.ngrok.io/test/59/59_scatter.png,Scatter (4),vaibhav
29477,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,116,7,Sat May 05 04:44:50 UTC 2019,Sat May 05 04:45:02 UTC 2019,12,http://915f708b.ngrok.io/test/60/60_hex.png,http://915f708b.ngrok.io/test/60/60_line.png,http://915f708b.ngrok.io/test/60/60_kde.png,http://915f708b.ngrok.io/test/60/60_scatter.png,Scatter (4),vaibhav
29478,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,117,7,Sat May 05 04:45:03 UTC 2019,Sat May 05 04:45:11 UTC 2019,8,http://915f708b.ngrok.io/test/61/61_hex.png,http://915f708b.ngrok.io/test/61/61_line.png,http://915f708b.ngrok.io/test/61/61_kde.png,http://915f708b.ngrok.io/test/61/61_scatter.png,Hex (1),vaibhav
29479,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,118,7,Sat May 05 04:45:12 UTC 2019,Sat May 05 04:45:31 UTC 2019,18,http://915f708b.ngrok.io/test/62/62_hex.png,http://915f708b.ngrok.io/test/62/62_line.png,http://915f708b.ngrok.io/test/62/62_kde.png,http://915f708b.ngrok.io/test/62/62_scatter.png,Hex (1),vaibhav
29480,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,119,7,Sat May 05 04:45:31 UTC 2019,Sat May 05 04:45:49 UTC 2019,18,http://915f708b.ngrok.io/test/63/63_hex.png,http://915f708b.ngrok.io/test/63/63_line.png,http://915f708b.ngrok.io/test/63/63_kde.png,http://915f708b.ngrok.io/test/63/63_scatter.png,Hex (1),vaibhav
29481,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,120,7,Sat May 05 04:45:50 UTC 2019,Sat May 05 04:45:56 UTC 2019,6,http://915f708b.ngrok.io/test/64/64_hex.png,http://915f708b.ngrok.io/test/64/64_line.png,http://915f708b.ngrok.io/test/64/64_kde.png,http://915f708b.ngrok.io/test/64/64_scatter.png,KDE (3),vaibhav
29482,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,121,7,Sat May 05 04:45:57 UTC 2019,Sat May 05 04:46:29 UTC 2019,31,http://915f708b.ngrok.io/test/65/65_hex.png,http://915f708b.ngrok.io/test/65/65_line.png,http://915f708b.ngrok.io/test/65/65_kde.png,http://915f708b.ngrok.io/test/65/65_scatter.png,KDE (3),vaibhav
29483,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,122,7,Sat May 05 04:46:29 UTC 2019,Sat May 05 04:46:37 UTC 2019,7,http://915f708b.ngrok.io/test/66/66_hex.png,http://915f708b.ngrok.io/test/66/66_line.png,http://915f708b.ngrok.io/test/66/66_kde.png,http://915f708b.ngrok.io/test/66/66_scatter.png,KDE (3),vaibhav
29484,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,123,7,Sat May 05 04:46:37 UTC 2019,Sat May 05 04:47:02 UTC 2019,24,http://915f708b.ngrok.io/test/67/67_hex.png,http://915f708b.ngrok.io/test/67/67_line.png,http://915f708b.ngrok.io/test/67/67_kde.png,http://915f708b.ngrok.io/test/67/67_scatter.png,Scatter (4),vaibhav
29485,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,124,7,Sat May 05 04:47:02 UTC 2019,Sat May 05 04:47:10 UTC 2019,7,http://915f708b.ngrok.io/test/68/68_hex.png,http://915f708b.ngrok.io/test/68/68_line.png,http://915f708b.ngrok.io/test/68/68_kde.png,http://915f708b.ngrok.io/test/68/68_scatter.png,Hex (1),vaibhav
29486,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,125,7,Sat May 05 04:47:10 UTC 2019,Sat May 05 04:47:19 UTC 2019,8,http://915f708b.ngrok.io/test/69/69_hex.png,http://915f708b.ngrok.io/test/69/69_line.png,http://915f708b.ngrok.io/test/69/69_kde.png,http://915f708b.ngrok.io/test/69/69_scatter.png,Scatter (4),vaibhav
29487,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,126,7,Sat May 05 04:47:19 UTC 2019,Sat May 05 04:47:41 UTC 2019,21,http://915f708b.ngrok.io/test/70/70_hex.png,http://915f708b.ngrok.io/test/70/70_line.png,http://915f708b.ngrok.io/test/70/70_kde.png,http://915f708b.ngrok.io/test/70/70_scatter.png,Scatter (4),vaibhav
29488,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,127,7,Sat May 05 04:47:42 UTC 2019,Sat May 05 04:47:57 UTC 2019,15,http://915f708b.ngrok.io/test/71/71_hex.png,http://915f708b.ngrok.io/test/71/71_line.png,http://915f708b.ngrok.io/test/71/71_kde.png,http://915f708b.ngrok.io/test/71/71_scatter.png,Hex (1),vaibhav
29489,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,128,7,Sat May 05 04:47:58 UTC 2019,Sat May 05 04:48:06 UTC 2019,8,http://915f708b.ngrok.io/test/72/72_hex.png,http://915f708b.ngrok.io/test/72/72_line.png,http://915f708b.ngrok.io/test/72/72_kde.png,http://915f708b.ngrok.io/test/72/72_scatter.png,Scatter (4),vaibhav
29490,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,129,7,Sat May 05 04:48:06 UTC 2019,Sat May 05 04:50:05 UTC 2019,118,http://915f708b.ngrok.io/test/73/73_hex.png,http://915f708b.ngrok.io/test/73/73_line.png,http://915f708b.ngrok.io/test/73/73_kde.png,http://915f708b.ngrok.io/test/73/73_scatter.png,Hex (1),vaibhav
29491,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,130,7,Sat May 05 04:50:06 UTC 2019,Sat May 05 04:50:18 UTC 2019,12,http://915f708b.ngrok.io/test/74/74_hex.png,http://915f708b.ngrok.io/test/74/74_line.png,http://915f708b.ngrok.io/test/74/74_kde.png,http://915f708b.ngrok.io/test/74/74_scatter.png,Hex (1),vaibhav
29492,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,131,7,Sat May 05 04:50:18 UTC 2019,Sat May 05 04:50:33 UTC 2019,14,http://915f708b.ngrok.io/test/75/75_hex.png,http://915f708b.ngrok.io/test/75/75_line.png,http://915f708b.ngrok.io/test/75/75_kde.png,http://915f708b.ngrok.io/test/75/75_scatter.png,Hex (1),vaibhav
29493,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,132,7,Sat May 05 04:50:33 UTC 2019,Sat May 05 04:50:43 UTC 2019,9,http://915f708b.ngrok.io/test/76/76_hex.png,http://915f708b.ngrok.io/test/76/76_line.png,http://915f708b.ngrok.io/test/76/76_kde.png,http://915f708b.ngrok.io/test/76/76_scatter.png,Scatter (4),vaibhav
29494,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,133,7,Sat May 05 04:50:43 UTC 2019,Sat May 05 04:50:51 UTC 2019,8,http://915f708b.ngrok.io/test/77/77_hex.png,http://915f708b.ngrok.io/test/77/77_line.png,http://915f708b.ngrok.io/test/77/77_kde.png,http://915f708b.ngrok.io/test/77/77_scatter.png,KDE (3),vaibhav
29495,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,134,7,Sat May 05 04:50:52 UTC 2019,Sat May 05 04:50:59 UTC 2019,7,http://915f708b.ngrok.io/test/78/78_hex.png,http://915f708b.ngrok.io/test/78/78_line.png,http://915f708b.ngrok.io/test/78/78_kde.png,http://915f708b.ngrok.io/test/78/78_scatter.png,Line (2),vaibhav
29496,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,135,7,Sat May 05 04:51:00 UTC 2019,Sat May 05 04:51:11 UTC 2019,10,http://915f708b.ngrok.io/test/79/79_hex.png,http://915f708b.ngrok.io/test/79/79_line.png,http://915f708b.ngrok.io/test/79/79_kde.png,http://915f708b.ngrok.io/test/79/79_scatter.png,Line (2),vaibhav
29497,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,136,7,Sat May 05 04:51:11 UTC 2019,Sat May 05 04:51:20 UTC 2019,8,http://915f708b.ngrok.io/test/80/80_hex.png,http://915f708b.ngrok.io/test/80/80_line.png,http://915f708b.ngrok.io/test/80/80_kde.png,http://915f708b.ngrok.io/test/80/80_scatter.png,Hex (1),vaibhav
29498,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,137,7,Sat May 05 04:51:21 UTC 2019,Sat May 05 04:51:44 UTC 2019,23,http://915f708b.ngrok.io/test/81/81_hex.png,http://915f708b.ngrok.io/test/81/81_line.png,http://915f708b.ngrok.io/test/81/81_kde.png,http://915f708b.ngrok.io/test/81/81_scatter.png,Scatter (4),vaibhav
29499,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,138,7,Sat May 05 04:51:45 UTC 2019,Sat May 05 04:51:55 UTC 2019,10,http://915f708b.ngrok.io/test/82/82_hex.png,http://915f708b.ngrok.io/test/82/82_line.png,http://915f708b.ngrok.io/test/82/82_kde.png,http://915f708b.ngrok.io/test/82/82_scatter.png,Hex (1),vaibhav
29500,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,140,7,Sat May 05 04:52:25 UTC 2019,Sat May 05 04:52:31 UTC 2019,6,http://915f708b.ngrok.io/test/83/83_hex.png,http://915f708b.ngrok.io/test/83/83_line.png,http://915f708b.ngrok.io/test/83/83_kde.png,http://915f708b.ngrok.io/test/83/83_scatter.png,Scatter (4),vaibhav
29501,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,141,7,Sat May 05 04:52:31 UTC 2019,Sat May 05 04:52:49 UTC 2019,17,http://915f708b.ngrok.io/test/84/84_hex.png,http://915f708b.ngrok.io/test/84/84_line.png,http://915f708b.ngrok.io/test/84/84_kde.png,http://915f708b.ngrok.io/test/84/84_scatter.png,Hex (1),vaibhav
29502,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,142,7,Sat May 05 04:52:49 UTC 2019,Sat May 05 04:54:03 UTC 2019,73,http://915f708b.ngrok.io/test/85/85_hex.png,http://915f708b.ngrok.io/test/85/85_line.png,http://915f708b.ngrok.io/test/85/85_kde.png,http://915f708b.ngrok.io/test/85/85_scatter.png,Hex (1),vaibhav
29503,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,143,7,Sat May 05 04:54:03 UTC 2019,Sat May 05 04:54:19 UTC 2019,15,http://915f708b.ngrok.io/test/86/86_hex.png,http://915f708b.ngrok.io/test/86/86_line.png,http://915f708b.ngrok.io/test/86/86_kde.png,http://915f708b.ngrok.io/test/86/86_scatter.png,KDE (3),vaibhav
29504,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,144,7,Sat May 05 04:54:20 UTC 2019,Sat May 05 04:54:32 UTC 2019,12,http://915f708b.ngrok.io/test/87/87_hex.png,http://915f708b.ngrok.io/test/87/87_line.png,http://915f708b.ngrok.io/test/87/87_kde.png,http://915f708b.ngrok.io/test/87/87_scatter.png,Scatter (4),vaibhav
29505,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,145,7,Sat May 05 04:54:33 UTC 2019,Sat May 05 04:54:42 UTC 2019,9,http://915f708b.ngrok.io/test/88/88_hex.png,http://915f708b.ngrok.io/test/88/88_line.png,http://915f708b.ngrok.io/test/88/88_kde.png,http://915f708b.ngrok.io/test/88/88_scatter.png,Line (2),vaibhav
29506,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,146,7,Sat May 05 04:54:42 UTC 2019,Sat May 05 04:54:54 UTC 2019,11,http://915f708b.ngrok.io/test/89/89_hex.png,http://915f708b.ngrok.io/test/89/89_line.png,http://915f708b.ngrok.io/test/89/89_kde.png,http://915f708b.ngrok.io/test/89/89_scatter.png,Line (2),vaibhav
29507,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,147,7,Sat May 05 04:54:55 UTC 2019,Sat May 05 04:55:08 UTC 2019,13,http://915f708b.ngrok.io/test/90/90_hex.png,http://915f708b.ngrok.io/test/90/90_line.png,http://915f708b.ngrok.io/test/90/90_kde.png,http://915f708b.ngrok.io/test/90/90_scatter.png,Scatter (4),vaibhav
29508,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,148,7,Sat May 05 04:55:09 UTC 2019,Sat May 05 04:55:16 UTC 2019,7,http://915f708b.ngrok.io/test/91/91_hex.png,http://915f708b.ngrok.io/test/91/91_line.png,http://915f708b.ngrok.io/test/91/91_kde.png,http://915f708b.ngrok.io/test/91/91_scatter.png,Scatter (4),vaibhav
29509,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,149,7,Sat May 05 04:55:17 UTC 2019,Sat May 05 04:55:29 UTC 2019,12,http://915f708b.ngrok.io/test/92/92_hex.png,http://915f708b.ngrok.io/test/92/92_line.png,http://915f708b.ngrok.io/test/92/92_kde.png,http://915f708b.ngrok.io/test/92/92_scatter.png,Hex (1),vaibhav
29510,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,150,7,Sat May 05 04:55:29 UTC 2019,Sat May 05 04:55:39 UTC 2019,9,http://915f708b.ngrok.io/test/93/93_hex.png,http://915f708b.ngrok.io/test/93/93_line.png,http://915f708b.ngrok.io/test/93/93_kde.png,http://915f708b.ngrok.io/test/93/93_scatter.png,Scatter (4),vaibhav
29511,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,152,7,Sat May 05 04:55:47 UTC 2019,Sat May 05 04:55:53 UTC 2019,5,http://915f708b.ngrok.io/test/94/94_hex.png,http://915f708b.ngrok.io/test/94/94_line.png,http://915f708b.ngrok.io/test/94/94_kde.png,http://915f708b.ngrok.io/test/94/94_scatter.png,Scatter (4),vaibhav
29512,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,153,7,Sat May 05 04:55:53 UTC 2019,Sat May 05 04:56:31 UTC 2019,37,http://915f708b.ngrok.io/test/95/95_hex.png,http://915f708b.ngrok.io/test/95/95_line.png,http://915f708b.ngrok.io/test/95/95_kde.png,http://915f708b.ngrok.io/test/95/95_scatter.png,Scatter (4),vaibhav
29513,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,154,7,Sat May 05 04:56:31 UTC 2019,Sat May 05 04:56:42 UTC 2019,10,http://915f708b.ngrok.io/test/96/96_hex.png,http://915f708b.ngrok.io/test/96/96_line.png,http://915f708b.ngrok.io/test/96/96_kde.png,http://915f708b.ngrok.io/test/96/96_scatter.png,Scatter (4),vaibhav
29514,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,155,7,Sat May 05 04:56:42 UTC 2019,Sat May 05 04:56:50 UTC 2019,7,http://915f708b.ngrok.io/test/97/97_hex.png,http://915f708b.ngrok.io/test/97/97_line.png,http://915f708b.ngrok.io/test/97/97_kde.png,http://915f708b.ngrok.io/test/97/97_scatter.png,Line (2),vaibhav
29515,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,156,7,Sat May 05 04:56:51 UTC 2019,Sat May 05 04:56:59 UTC 2019,8,http://915f708b.ngrok.io/test/98/98_hex.png,http://915f708b.ngrok.io/test/98/98_line.png,http://915f708b.ngrok.io/test/98/98_kde.png,http://915f708b.ngrok.io/test/98/98_scatter.png,Line (2),vaibhav
29516,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,157,7,Sat May 05 04:56:59 UTC 2019,Sat May 05 04:57:06 UTC 2019,6,http://915f708b.ngrok.io/test/99/99_hex.png,http://915f708b.ngrok.io/test/99/99_line.png,http://915f708b.ngrok.io/test/99/99_kde.png,http://915f708b.ngrok.io/test/99/99_scatter.png,KDE (3),vaibhav
29422,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,158,7,Sat May 05 04:57:06 UTC 2019,Sat May 05 04:57:27 UTC 2019,20,http://915f708b.ngrok.io/test/5/5_hex.png,http://915f708b.ngrok.io/test/5/5_line.png,http://915f708b.ngrok.io/test/5/5_kde.png,http://915f708b.ngrok.io/test/5/5_scatter.png,Hex (1),vaibhav
29417,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,301,9,Sat May 05 10:13:31 UTC 2019,Sat May 05 10:13:39 UTC 2019,7,http://915f708b.ngrok.io/test/0/0_hex.png,http://915f708b.ngrok.io/test/0/0_line.png,http://915f708b.ngrok.io/test/0/0_kde.png,http://915f708b.ngrok.io/test/0/0_scatter.png,Line (2),pawan
29419,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,307,9,Sat May 05 10:16:44 UTC 2019,Sat May 05 10:17:33 UTC 2019,49,http://915f708b.ngrok.io/test/2/2_hex.png,http://915f708b.ngrok.io/test/2/2_line.png,http://915f708b.ngrok.io/test/2/2_kde.png,http://915f708b.ngrok.io/test/2/2_scatter.png,Line (2),pawan
29420,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,312,9,Sat May 05 10:17:34 UTC 2019,Sat May 05 10:18:05 UTC 2019,30,http://915f708b.ngrok.io/test/3/3_hex.png,http://915f708b.ngrok.io/test/3/3_line.png,http://915f708b.ngrok.io/test/3/3_kde.png,http://915f708b.ngrok.io/test/3/3_scatter.png,Hex (1),pawan
29421,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,316,9,Sat May 05 10:18:06 UTC 2019,Sat May 05 10:18:45 UTC 2019,39,http://915f708b.ngrok.io/test/4/4_hex.png,http://915f708b.ngrok.io/test/4/4_line.png,http://915f708b.ngrok.io/test/4/4_kde.png,http://915f708b.ngrok.io/test/4/4_scatter.png,Hex (1),pawan
29422,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,319,9,Sat May 05 10:18:46 UTC 2019,Sat May 05 10:19:23 UTC 2019,36,http://915f708b.ngrok.io/test/5/5_hex.png,http://915f708b.ngrok.io/test/5/5_line.png,http://915f708b.ngrok.io/test/5/5_kde.png,http://915f708b.ngrok.io/test/5/5_scatter.png,Hex (1),pawan
29423,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,320,9,Sat May 05 10:19:24 UTC 2019,Sat May 05 10:19:49 UTC 2019,25,http://915f708b.ngrok.io/test/6/6_hex.png,http://915f708b.ngrok.io/test/6/6_line.png,http://915f708b.ngrok.io/test/6/6_kde.png,http://915f708b.ngrok.io/test/6/6_scatter.png,KDE (3),pawan
29424,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,321,9,Sat May 05 10:19:50 UTC 2019,Sat May 05 10:20:18 UTC 2019,28,http://915f708b.ngrok.io/test/7/7_hex.png,http://915f708b.ngrok.io/test/7/7_line.png,http://915f708b.ngrok.io/test/7/7_kde.png,http://915f708b.ngrok.io/test/7/7_scatter.png,KDE (3),pawan
29425,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,322,9,Sat May 05 10:20:19 UTC 2019,Sat May 05 10:21:20 UTC 2019,60,http://915f708b.ngrok.io/test/8/8_hex.png,http://915f708b.ngrok.io/test/8/8_line.png,http://915f708b.ngrok.io/test/8/8_kde.png,http://915f708b.ngrok.io/test/8/8_scatter.png,KDE (3),pawan
29426,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,323,9,Sat May 05 10:21:21 UTC 2019,Sat May 05 10:21:38 UTC 2019,17,http://915f708b.ngrok.io/test/9/9_hex.png,http://915f708b.ngrok.io/test/9/9_line.png,http://915f708b.ngrok.io/test/9/9_kde.png,http://915f708b.ngrok.io/test/9/9_scatter.png,KDE (3),pawan
29427,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,324,9,Sat May 05 10:21:39 UTC 2019,Sat May 05 13:16:05 UTC 2019,10465,http://915f708b.ngrok.io/test/10/10_hex.png,http://915f708b.ngrok.io/test/10/10_line.png,http://915f708b.ngrok.io/test/10/10_kde.png,http://915f708b.ngrok.io/test/10/10_scatter.png,KDE (3),pawan
29417,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,340,8,Sat May 05 10:39:21 UTC 2019,Sat May 05 10:39:44 UTC 2019,22,http://915f708b.ngrok.io/test/0/0_hex.png,http://915f708b.ngrok.io/test/0/0_line.png,http://915f708b.ngrok.io/test/0/0_kde.png,http://915f708b.ngrok.io/test/0/0_scatter.png,Hex (1),satish
29418,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,341,8,Sat May 05 10:39:44 UTC 2019,Sat May 05 10:40:27 UTC 2019,43,http://915f708b.ngrok.io/test/1/1_hex.png,http://915f708b.ngrok.io/test/1/1_line.png,http://915f708b.ngrok.io/test/1/1_kde.png,http://915f708b.ngrok.io/test/1/1_scatter.png,Hex (1),satish
29420,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,342,8,Sat May 05 10:40:28 UTC 2019,Sat May 05 10:41:01 UTC 2019,33,http://915f708b.ngrok.io/test/3/3_hex.png,http://915f708b.ngrok.io/test/3/3_line.png,http://915f708b.ngrok.io/test/3/3_kde.png,http://915f708b.ngrok.io/test/3/3_scatter.png,Scatter (4),satish
29421,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,343,8,Sat May 05 10:41:02 UTC 2019,Sat May 05 10:42:07 UTC 2019,64,http://915f708b.ngrok.io/test/4/4_hex.png,http://915f708b.ngrok.io/test/4/4_line.png,http://915f708b.ngrok.io/test/4/4_kde.png,http://915f708b.ngrok.io/test/4/4_scatter.png,Hex (1),satish
29422,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,344,8,Sat May 05 10:42:08 UTC 2019,Sat May 05 10:43:05 UTC 2019,57,http://915f708b.ngrok.io/test/5/5_hex.png,http://915f708b.ngrok.io/test/5/5_line.png,http://915f708b.ngrok.io/test/5/5_kde.png,http://915f708b.ngrok.io/test/5/5_scatter.png,Hex (1),satish
29424,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,347,8,Sat May 05 10:44:04 UTC 2019,Sat May 05 10:44:33 UTC 2019,29,http://915f708b.ngrok.io/test/7/7_hex.png,http://915f708b.ngrok.io/test/7/7_line.png,http://915f708b.ngrok.io/test/7/7_kde.png,http://915f708b.ngrok.io/test/7/7_scatter.png,Scatter (4),satish
29425,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,348,8,Sat May 05 10:44:34 UTC 2019,Sat May 05 10:45:04 UTC 2019,29,http://915f708b.ngrok.io/test/8/8_hex.png,http://915f708b.ngrok.io/test/8/8_line.png,http://915f708b.ngrok.io/test/8/8_kde.png,http://915f708b.ngrok.io/test/8/8_scatter.png,Hex (1),satish
29426,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,349,8,Sat May 05 10:45:05 UTC 2019,Sat May 05 10:45:48 UTC 2019,42,http://915f708b.ngrok.io/test/9/9_hex.png,http://915f708b.ngrok.io/test/9/9_line.png,http://915f708b.ngrok.io/test/9/9_kde.png,http://915f708b.ngrok.io/test/9/9_scatter.png,Scatter (4),satish
29427,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,350,8,Sat May 05 10:45:48 UTC 2019,Sat May 05 10:46:53 UTC 2019,64,http://915f708b.ngrok.io/test/10/10_hex.png,http://915f708b.ngrok.io/test/10/10_line.png,http://915f708b.ngrok.io/test/10/10_kde.png,http://915f708b.ngrok.io/test/10/10_scatter.png,KDE (3),satish
29428,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,351,8,Sat May 05 10:46:54 UTC 2019,Sat May 05 10:47:36 UTC 2019,42,http://915f708b.ngrok.io/test/11/11_hex.png,http://915f708b.ngrok.io/test/11/11_line.png,http://915f708b.ngrok.io/test/11/11_kde.png,http://915f708b.ngrok.io/test/11/11_scatter.png,Hex (1),satish
29429,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,352,8,Sat May 05 10:47:37 UTC 2019,Sat May 05 10:48:51 UTC 2019,74,http://915f708b.ngrok.io/test/12/12_hex.png,http://915f708b.ngrok.io/test/12/12_line.png,http://915f708b.ngrok.io/test/12/12_kde.png,http://915f708b.ngrok.io/test/12/12_scatter.png,KDE (3),satish
29430,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,353,8,Sat May 05 10:48:52 UTC 2019,Sat May 05 10:49:13 UTC 2019,21,http://915f708b.ngrok.io/test/13/13_hex.png,http://915f708b.ngrok.io/test/13/13_line.png,http://915f708b.ngrok.io/test/13/13_kde.png,http://915f708b.ngrok.io/test/13/13_scatter.png,KDE (3),satish
29431,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,354,8,Sat May 05 10:49:14 UTC 2019,Sat May 05 10:49:50 UTC 2019,35,http://915f708b.ngrok.io/test/14/14_hex.png,http://915f708b.ngrok.io/test/14/14_line.png,http://915f708b.ngrok.io/test/14/14_kde.png,http://915f708b.ngrok.io/test/14/14_scatter.png,KDE (3),satish
29432,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,355,8,Sat May 05 10:49:50 UTC 2019,Sat May 05 10:50:20 UTC 2019,29,http://915f708b.ngrok.io/test/15/15_hex.png,http://915f708b.ngrok.io/test/15/15_line.png,http://915f708b.ngrok.io/test/15/15_kde.png,http://915f708b.ngrok.io/test/15/15_scatter.png,Hex (1),satish
29433,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,356,8,Sat May 05 10:50:21 UTC 2019,Sat May 05 10:51:44 UTC 2019,83,http://915f708b.ngrok.io/test/16/16_hex.png,http://915f708b.ngrok.io/test/16/16_line.png,http://915f708b.ngrok.io/test/16/16_kde.png,http://915f708b.ngrok.io/test/16/16_scatter.png,Hex (1),satish
29434,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,357,8,Sat May 05 10:51:44 UTC 2019,Sat May 05 10:52:26 UTC 2019,41,http://915f708b.ngrok.io/test/17/17_hex.png,http://915f708b.ngrok.io/test/17/17_line.png,http://915f708b.ngrok.io/test/17/17_kde.png,http://915f708b.ngrok.io/test/17/17_scatter.png,KDE (3),satish
29435,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,358,8,Sat May 05 10:52:27 UTC 2019,Sat May 05 10:52:40 UTC 2019,12,http://915f708b.ngrok.io/test/18/18_hex.png,http://915f708b.ngrok.io/test/18/18_line.png,http://915f708b.ngrok.io/test/18/18_kde.png,http://915f708b.ngrok.io/test/18/18_scatter.png,Line (2),satish
29436,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,359,8,Sat May 05 10:52:40 UTC 2019,Sat May 05 10:52:54 UTC 2019,14,http://915f708b.ngrok.io/test/19/19_hex.png,http://915f708b.ngrok.io/test/19/19_line.png,http://915f708b.ngrok.io/test/19/19_kde.png,http://915f708b.ngrok.io/test/19/19_scatter.png,Line (2),satish
29437,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,360,8,Sat May 05 10:52:55 UTC 2019,Sat May 05 10:55:17 UTC 2019,142,http://915f708b.ngrok.io/test/20/20_hex.png,http://915f708b.ngrok.io/test/20/20_line.png,http://915f708b.ngrok.io/test/20/20_kde.png,http://915f708b.ngrok.io/test/20/20_scatter.png,Hex (1),satish
29438,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,361,8,Sat May 05 10:55:18 UTC 2019,Sat May 05 10:55:34 UTC 2019,15,http://915f708b.ngrok.io/test/21/21_hex.png,http://915f708b.ngrok.io/test/21/21_line.png,http://915f708b.ngrok.io/test/21/21_kde.png,http://915f708b.ngrok.io/test/21/21_scatter.png,Scatter (4),satish
29439,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,362,8,Sat May 05 10:55:35 UTC 2019,Sat May 05 10:55:51 UTC 2019,16,http://915f708b.ngrok.io/test/22/22_hex.png,http://915f708b.ngrok.io/test/22/22_line.png,http://915f708b.ngrok.io/test/22/22_kde.png,http://915f708b.ngrok.io/test/22/22_scatter.png,Hex (1),satish
29440,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,363,8,Sat May 05 10:55:51 UTC 2019,Sat May 05 10:56:03 UTC 2019,11,http://915f708b.ngrok.io/test/23/23_hex.png,http://915f708b.ngrok.io/test/23/23_line.png,http://915f708b.ngrok.io/test/23/23_kde.png,http://915f708b.ngrok.io/test/23/23_scatter.png,Line (2),satish
29441,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,364,8,Sat May 05 10:56:03 UTC 2019,Sat May 05 10:56:14 UTC 2019,11,http://915f708b.ngrok.io/test/24/24_hex.png,http://915f708b.ngrok.io/test/24/24_line.png,http://915f708b.ngrok.io/test/24/24_kde.png,http://915f708b.ngrok.io/test/24/24_scatter.png,Line (2),satish
29442,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,365,8,Sat May 05 10:56:15 UTC 2019,Sat May 05 10:56:30 UTC 2019,14,http://915f708b.ngrok.io/test/25/25_hex.png,http://915f708b.ngrok.io/test/25/25_line.png,http://915f708b.ngrok.io/test/25/25_kde.png,http://915f708b.ngrok.io/test/25/25_scatter.png,Line (2),satish
29443,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,366,8,Sat May 05 10:56:30 UTC 2019,Sat May 05 10:57:15 UTC 2019,44,http://915f708b.ngrok.io/test/26/26_hex.png,http://915f708b.ngrok.io/test/26/26_line.png,http://915f708b.ngrok.io/test/26/26_kde.png,http://915f708b.ngrok.io/test/26/26_scatter.png,Hex (1),satish
29444,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,367,8,Sat May 05 10:57:15 UTC 2019,Sat May 05 10:57:34 UTC 2019,18,http://915f708b.ngrok.io/test/27/27_hex.png,http://915f708b.ngrok.io/test/27/27_line.png,http://915f708b.ngrok.io/test/27/27_kde.png,http://915f708b.ngrok.io/test/27/27_scatter.png,KDE (3),satish
29445,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,368,8,Sat May 05 10:57:34 UTC 2019,Sat May 05 10:57:51 UTC 2019,16,http://915f708b.ngrok.io/test/28/28_hex.png,http://915f708b.ngrok.io/test/28/28_line.png,http://915f708b.ngrok.io/test/28/28_kde.png,http://915f708b.ngrok.io/test/28/28_scatter.png,KDE (3),satish
29446,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,369,8,Sat May 05 10:57:52 UTC 2019,Sat May 05 10:58:10 UTC 2019,18,http://915f708b.ngrok.io/test/29/29_hex.png,http://915f708b.ngrok.io/test/29/29_line.png,http://915f708b.ngrok.io/test/29/29_kde.png,http://915f708b.ngrok.io/test/29/29_scatter.png,KDE (3),satish
29447,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,370,8,Sat May 05 10:58:11 UTC 2019,Sat May 05 10:58:30 UTC 2019,19,http://915f708b.ngrok.io/test/30/30_hex.png,http://915f708b.ngrok.io/test/30/30_line.png,http://915f708b.ngrok.io/test/30/30_kde.png,http://915f708b.ngrok.io/test/30/30_scatter.png,Hex (1),satish
29448,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,371,8,Sat May 05 10:58:31 UTC 2019,Sat May 05 10:59:53 UTC 2019,81,http://915f708b.ngrok.io/test/31/31_hex.png,http://915f708b.ngrok.io/test/31/31_line.png,http://915f708b.ngrok.io/test/31/31_kde.png,http://915f708b.ngrok.io/test/31/31_scatter.png,KDE (3),satish
29449,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,372,8,Sat May 05 10:59:54 UTC 2019,Sat May 05 11:00:03 UTC 2019,9,http://915f708b.ngrok.io/test/32/32_hex.png,http://915f708b.ngrok.io/test/32/32_line.png,http://915f708b.ngrok.io/test/32/32_kde.png,http://915f708b.ngrok.io/test/32/32_scatter.png,Line (2),satish
29450,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,373,8,Sat May 05 11:00:04 UTC 2019,Sat May 05 11:00:25 UTC 2019,20,http://915f708b.ngrok.io/test/33/33_hex.png,http://915f708b.ngrok.io/test/33/33_line.png,http://915f708b.ngrok.io/test/33/33_kde.png,http://915f708b.ngrok.io/test/33/33_scatter.png,KDE (3),satish
29451,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,374,8,Sat May 05 11:00:25 UTC 2019,Sat May 05 11:00:48 UTC 2019,23,http://915f708b.ngrok.io/test/34/34_hex.png,http://915f708b.ngrok.io/test/34/34_line.png,http://915f708b.ngrok.io/test/34/34_kde.png,http://915f708b.ngrok.io/test/34/34_scatter.png,Hex (1),satish
29452,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,375,8,Sat May 05 11:00:49 UTC 2019,Sat May 05 11:01:05 UTC 2019,15,http://915f708b.ngrok.io/test/35/35_hex.png,http://915f708b.ngrok.io/test/35/35_line.png,http://915f708b.ngrok.io/test/35/35_kde.png,http://915f708b.ngrok.io/test/35/35_scatter.png,KDE (3),satish
29453,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,376,8,Sat May 05 11:01:05 UTC 2019,Sat May 05 11:01:17 UTC 2019,11,http://915f708b.ngrok.io/test/36/36_hex.png,http://915f708b.ngrok.io/test/36/36_line.png,http://915f708b.ngrok.io/test/36/36_kde.png,http://915f708b.ngrok.io/test/36/36_scatter.png,Hex (1),satish
29454,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,377,8,Sat May 05 11:01:18 UTC 2019,Sat May 05 11:01:36 UTC 2019,18,http://915f708b.ngrok.io/test/37/37_hex.png,http://915f708b.ngrok.io/test/37/37_line.png,http://915f708b.ngrok.io/test/37/37_kde.png,http://915f708b.ngrok.io/test/37/37_scatter.png,Scatter (4),satish
29455,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,378,8,Sat May 05 11:01:37 UTC 2019,Sat May 05 11:01:47 UTC 2019,10,http://915f708b.ngrok.io/test/38/38_hex.png,http://915f708b.ngrok.io/test/38/38_line.png,http://915f708b.ngrok.io/test/38/38_kde.png,http://915f708b.ngrok.io/test/38/38_scatter.png,Line (2),satish
29457,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,380,8,Sat May 05 11:02:31 UTC 2019,Sat May 05 11:02:52 UTC 2019,20,http://915f708b.ngrok.io/test/40/40_hex.png,http://915f708b.ngrok.io/test/40/40_line.png,http://915f708b.ngrok.io/test/40/40_kde.png,http://915f708b.ngrok.io/test/40/40_scatter.png,Hex (1),satish
29458,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,381,8,Sat May 05 11:02:53 UTC 2019,Sat May 05 11:03:02 UTC 2019,8,http://915f708b.ngrok.io/test/41/41_hex.png,http://915f708b.ngrok.io/test/41/41_line.png,http://915f708b.ngrok.io/test/41/41_kde.png,http://915f708b.ngrok.io/test/41/41_scatter.png,Hex (1),satish
29459,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,382,8,Sat May 05 11:03:02 UTC 2019,Sat May 05 11:03:20 UTC 2019,17,http://915f708b.ngrok.io/test/42/42_hex.png,http://915f708b.ngrok.io/test/42/42_line.png,http://915f708b.ngrok.io/test/42/42_kde.png,http://915f708b.ngrok.io/test/42/42_scatter.png,Scatter (4),satish
29460,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,383,8,Sat May 05 11:03:21 UTC 2019,Sat May 05 11:03:32 UTC 2019,11,http://915f708b.ngrok.io/test/43/43_hex.png,http://915f708b.ngrok.io/test/43/43_line.png,http://915f708b.ngrok.io/test/43/43_kde.png,http://915f708b.ngrok.io/test/43/43_scatter.png,Line (2),satish
29461,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,384,8,Sat May 05 11:03:33 UTC 2019,Sat May 05 11:03:46 UTC 2019,13,http://915f708b.ngrok.io/test/44/44_hex.png,http://915f708b.ngrok.io/test/44/44_line.png,http://915f708b.ngrok.io/test/44/44_kde.png,http://915f708b.ngrok.io/test/44/44_scatter.png,Line (2),satish
29462,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,385,8,Sat May 05 11:03:47 UTC 2019,Sat May 05 11:03:59 UTC 2019,12,http://915f708b.ngrok.io/test/45/45_hex.png,http://915f708b.ngrok.io/test/45/45_line.png,http://915f708b.ngrok.io/test/45/45_kde.png,http://915f708b.ngrok.io/test/45/45_scatter.png,KDE (3),satish
29463,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,386,8,Sat May 05 11:04:00 UTC 2019,Sat May 05 11:04:38 UTC 2019,37,http://915f708b.ngrok.io/test/46/46_hex.png,http://915f708b.ngrok.io/test/46/46_line.png,http://915f708b.ngrok.io/test/46/46_kde.png,http://915f708b.ngrok.io/test/46/46_scatter.png,Scatter (4),satish
29464,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,387,8,Sat May 05 11:04:39 UTC 2019,Sat May 05 11:04:48 UTC 2019,9,http://915f708b.ngrok.io/test/47/47_hex.png,http://915f708b.ngrok.io/test/47/47_line.png,http://915f708b.ngrok.io/test/47/47_kde.png,http://915f708b.ngrok.io/test/47/47_scatter.png,Line (2),satish
29465,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,388,8,Sat May 05 11:04:49 UTC 2019,Sat May 05 11:05:11 UTC 2019,22,http://915f708b.ngrok.io/test/48/48_hex.png,http://915f708b.ngrok.io/test/48/48_line.png,http://915f708b.ngrok.io/test/48/48_kde.png,http://915f708b.ngrok.io/test/48/48_scatter.png,Line (2),satish
29466,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,389,8,Sat May 05 11:05:12 UTC 2019,Sat May 05 11:05:23 UTC 2019,10,http://915f708b.ngrok.io/test/49/49_hex.png,http://915f708b.ngrok.io/test/49/49_line.png,http://915f708b.ngrok.io/test/49/49_kde.png,http://915f708b.ngrok.io/test/49/49_scatter.png,Hex (1),satish
29467,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,390,8,Sat May 05 11:05:23 UTC 2019,Sat May 05 11:05:36 UTC 2019,12,http://915f708b.ngrok.io/test/50/50_hex.png,http://915f708b.ngrok.io/test/50/50_line.png,http://915f708b.ngrok.io/test/50/50_kde.png,http://915f708b.ngrok.io/test/50/50_scatter.png,KDE (3),satish
29468,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,391,8,Sat May 05 11:05:37 UTC 2019,Sat May 05 11:06:10 UTC 2019,33,http://915f708b.ngrok.io/test/51/51_hex.png,http://915f708b.ngrok.io/test/51/51_line.png,http://915f708b.ngrok.io/test/51/51_kde.png,http://915f708b.ngrok.io/test/51/51_scatter.png,Scatter (4),satish
29469,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,392,8,Sat May 05 11:06:11 UTC 2019,Sat May 05 11:06:23 UTC 2019,11,http://915f708b.ngrok.io/test/52/52_hex.png,http://915f708b.ngrok.io/test/52/52_line.png,http://915f708b.ngrok.io/test/52/52_kde.png,http://915f708b.ngrok.io/test/52/52_scatter.png,KDE (3),satish
29470,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,393,8,Sat May 05 11:06:23 UTC 2019,Sat May 05 11:06:33 UTC 2019,9,http://915f708b.ngrok.io/test/53/53_hex.png,http://915f708b.ngrok.io/test/53/53_line.png,http://915f708b.ngrok.io/test/53/53_kde.png,http://915f708b.ngrok.io/test/53/53_scatter.png,Hex (1),satish
29471,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,394,8,Sat May 05 11:06:33 UTC 2019,Sat May 05 11:06:47 UTC 2019,14,http://915f708b.ngrok.io/test/54/54_hex.png,http://915f708b.ngrok.io/test/54/54_line.png,http://915f708b.ngrok.io/test/54/54_kde.png,http://915f708b.ngrok.io/test/54/54_scatter.png,KDE (3),satish
29472,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,395,8,Sat May 05 11:06:48 UTC 2019,Sat May 05 11:07:07 UTC 2019,18,http://915f708b.ngrok.io/test/55/55_hex.png,http://915f708b.ngrok.io/test/55/55_line.png,http://915f708b.ngrok.io/test/55/55_kde.png,http://915f708b.ngrok.io/test/55/55_scatter.png,Scatter (4),satish
29473,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,396,8,Sat May 05 11:07:07 UTC 2019,Sat May 05 11:07:23 UTC 2019,15,http://915f708b.ngrok.io/test/56/56_hex.png,http://915f708b.ngrok.io/test/56/56_line.png,http://915f708b.ngrok.io/test/56/56_kde.png,http://915f708b.ngrok.io/test/56/56_scatter.png,Hex (1),satish
29474,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,397,8,Sat May 05 11:07:24 UTC 2019,Sat May 05 11:07:55 UTC 2019,31,http://915f708b.ngrok.io/test/57/57_hex.png,http://915f708b.ngrok.io/test/57/57_line.png,http://915f708b.ngrok.io/test/57/57_kde.png,http://915f708b.ngrok.io/test/57/57_scatter.png,Line (2),satish
29475,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,398,8,Sat May 05 11:07:56 UTC 2019,Sat May 05 11:08:10 UTC 2019,13,http://915f708b.ngrok.io/test/58/58_hex.png,http://915f708b.ngrok.io/test/58/58_line.png,http://915f708b.ngrok.io/test/58/58_kde.png,http://915f708b.ngrok.io/test/58/58_scatter.png,Hex (1),satish
29476,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,399,8,Sat May 05 11:08:10 UTC 2019,Sat May 05 11:08:22 UTC 2019,11,http://915f708b.ngrok.io/test/59/59_hex.png,http://915f708b.ngrok.io/test/59/59_line.png,http://915f708b.ngrok.io/test/59/59_kde.png,http://915f708b.ngrok.io/test/59/59_scatter.png,Hex (1),satish
29477,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,400,8,Sat May 05 11:08:23 UTC 2019,Sat May 05 11:08:40 UTC 2019,16,http://915f708b.ngrok.io/test/60/60_hex.png,http://915f708b.ngrok.io/test/60/60_line.png,http://915f708b.ngrok.io/test/60/60_kde.png,http://915f708b.ngrok.io/test/60/60_scatter.png,Hex (1),satish
29480,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,403,8,Sat May 05 11:09:40 UTC 2019,Sat May 05 11:09:53 UTC 2019,13,http://915f708b.ngrok.io/test/63/63_hex.png,http://915f708b.ngrok.io/test/63/63_line.png,http://915f708b.ngrok.io/test/63/63_kde.png,http://915f708b.ngrok.io/test/63/63_scatter.png,Hex (1),satish
29481,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,404,8,Sat May 05 11:09:54 UTC 2019,Sat May 05 11:10:16 UTC 2019,21,http://915f708b.ngrok.io/test/64/64_hex.png,http://915f708b.ngrok.io/test/64/64_line.png,http://915f708b.ngrok.io/test/64/64_kde.png,http://915f708b.ngrok.io/test/64/64_scatter.png,KDE (3),satish
29482,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,405,8,Sat May 05 11:10:16 UTC 2019,Sat May 05 11:10:26 UTC 2019,10,http://915f708b.ngrok.io/test/65/65_hex.png,http://915f708b.ngrok.io/test/65/65_line.png,http://915f708b.ngrok.io/test/65/65_kde.png,http://915f708b.ngrok.io/test/65/65_scatter.png,KDE (3),satish
29483,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,406,8,Sat May 05 11:10:27 UTC 2019,Sat May 05 11:10:40 UTC 2019,12,http://915f708b.ngrok.io/test/66/66_hex.png,http://915f708b.ngrok.io/test/66/66_line.png,http://915f708b.ngrok.io/test/66/66_kde.png,http://915f708b.ngrok.io/test/66/66_scatter.png,Scatter (4),satish
29484,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,407,8,Sat May 05 11:10:41 UTC 2019,Sat May 05 11:10:52 UTC 2019,11,http://915f708b.ngrok.io/test/67/67_hex.png,http://915f708b.ngrok.io/test/67/67_line.png,http://915f708b.ngrok.io/test/67/67_kde.png,http://915f708b.ngrok.io/test/67/67_scatter.png,Hex (1),satish
29485,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,408,8,Sat May 05 11:10:52 UTC 2019,Sat May 05 11:11:03 UTC 2019,10,http://915f708b.ngrok.io/test/68/68_hex.png,http://915f708b.ngrok.io/test/68/68_line.png,http://915f708b.ngrok.io/test/68/68_kde.png,http://915f708b.ngrok.io/test/68/68_scatter.png,Hex (1),satish
29486,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,409,8,Sat May 05 11:11:04 UTC 2019,Sat May 05 11:11:19 UTC 2019,15,http://915f708b.ngrok.io/test/69/69_hex.png,http://915f708b.ngrok.io/test/69/69_line.png,http://915f708b.ngrok.io/test/69/69_kde.png,http://915f708b.ngrok.io/test/69/69_scatter.png,Hex (1),satish
29487,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,410,8,Sat May 05 11:11:20 UTC 2019,Sat May 05 11:11:35 UTC 2019,14,http://915f708b.ngrok.io/test/70/70_hex.png,http://915f708b.ngrok.io/test/70/70_line.png,http://915f708b.ngrok.io/test/70/70_kde.png,http://915f708b.ngrok.io/test/70/70_scatter.png,Hex (1),satish
29488,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,411,8,Sat May 05 11:11:35 UTC 2019,Sat May 05 11:11:46 UTC 2019,10,http://915f708b.ngrok.io/test/71/71_hex.png,http://915f708b.ngrok.io/test/71/71_line.png,http://915f708b.ngrok.io/test/71/71_kde.png,http://915f708b.ngrok.io/test/71/71_scatter.png,Scatter (4),satish
29489,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,412,8,Sat May 05 11:11:47 UTC 2019,Sat May 05 11:11:58 UTC 2019,11,http://915f708b.ngrok.io/test/72/72_hex.png,http://915f708b.ngrok.io/test/72/72_line.png,http://915f708b.ngrok.io/test/72/72_kde.png,http://915f708b.ngrok.io/test/72/72_scatter.png,Hex (1),satish
29490,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,413,8,Sat May 05 11:11:59 UTC 2019,Sat May 05 11:12:17 UTC 2019,17,http://915f708b.ngrok.io/test/73/73_hex.png,http://915f708b.ngrok.io/test/73/73_line.png,http://915f708b.ngrok.io/test/73/73_kde.png,http://915f708b.ngrok.io/test/73/73_scatter.png,Hex (1),satish
29491,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,414,8,Sat May 05 11:12:17 UTC 2019,Sat May 05 11:12:33 UTC 2019,15,http://915f708b.ngrok.io/test/74/74_hex.png,http://915f708b.ngrok.io/test/74/74_line.png,http://915f708b.ngrok.io/test/74/74_kde.png,http://915f708b.ngrok.io/test/74/74_scatter.png,Hex (1),satish
29492,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,415,8,Sat May 05 11:12:34 UTC 2019,Sat May 05 11:12:55 UTC 2019,21,http://915f708b.ngrok.io/test/75/75_hex.png,http://915f708b.ngrok.io/test/75/75_line.png,http://915f708b.ngrok.io/test/75/75_kde.png,http://915f708b.ngrok.io/test/75/75_scatter.png,Scatter (4),satish
29493,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,416,8,Sat May 05 11:12:56 UTC 2019,Sat May 05 11:13:07 UTC 2019,11,http://915f708b.ngrok.io/test/76/76_hex.png,http://915f708b.ngrok.io/test/76/76_line.png,http://915f708b.ngrok.io/test/76/76_kde.png,http://915f708b.ngrok.io/test/76/76_scatter.png,Scatter (4),satish
29494,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,417,8,Sat May 05 11:13:08 UTC 2019,Sat May 05 11:13:20 UTC 2019,12,http://915f708b.ngrok.io/test/77/77_hex.png,http://915f708b.ngrok.io/test/77/77_line.png,http://915f708b.ngrok.io/test/77/77_kde.png,http://915f708b.ngrok.io/test/77/77_scatter.png,KDE (3),satish
29495,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,418,8,Sat May 05 11:13:21 UTC 2019,Sat May 05 11:13:47 UTC 2019,25,http://915f708b.ngrok.io/test/78/78_hex.png,http://915f708b.ngrok.io/test/78/78_line.png,http://915f708b.ngrok.io/test/78/78_kde.png,http://915f708b.ngrok.io/test/78/78_scatter.png,Line (2),satish
29496,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,419,8,Sat May 05 11:13:47 UTC 2019,Sat May 05 11:13:59 UTC 2019,12,http://915f708b.ngrok.io/test/79/79_hex.png,http://915f708b.ngrok.io/test/79/79_line.png,http://915f708b.ngrok.io/test/79/79_kde.png,http://915f708b.ngrok.io/test/79/79_scatter.png,Hex (1),satish
29497,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,420,8,Sat May 05 11:14:00 UTC 2019,Sat May 05 11:14:22 UTC 2019,22,http://915f708b.ngrok.io/test/80/80_hex.png,http://915f708b.ngrok.io/test/80/80_line.png,http://915f708b.ngrok.io/test/80/80_kde.png,http://915f708b.ngrok.io/test/80/80_scatter.png,Hex (1),satish
29499,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,422,8,Sat May 05 11:14:49 UTC 2019,Sat May 05 11:15:44 UTC 2019,54,http://915f708b.ngrok.io/test/82/82_hex.png,http://915f708b.ngrok.io/test/82/82_line.png,http://915f708b.ngrok.io/test/82/82_kde.png,http://915f708b.ngrok.io/test/82/82_scatter.png,KDE (3),satish
29500,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,423,8,Sat May 05 11:15:45 UTC 2019,Sat May 05 11:15:57 UTC 2019,12,http://915f708b.ngrok.io/test/83/83_hex.png,http://915f708b.ngrok.io/test/83/83_line.png,http://915f708b.ngrok.io/test/83/83_kde.png,http://915f708b.ngrok.io/test/83/83_scatter.png,Scatter (4),satish
29501,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,424,8,Sat May 05 11:15:58 UTC 2019,Sat May 05 11:16:12 UTC 2019,14,http://915f708b.ngrok.io/test/84/84_hex.png,http://915f708b.ngrok.io/test/84/84_line.png,http://915f708b.ngrok.io/test/84/84_kde.png,http://915f708b.ngrok.io/test/84/84_scatter.png,Scatter (4),satish
29502,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,425,8,Sat May 05 11:16:13 UTC 2019,Sat May 05 11:16:28 UTC 2019,15,http://915f708b.ngrok.io/test/85/85_hex.png,http://915f708b.ngrok.io/test/85/85_line.png,http://915f708b.ngrok.io/test/85/85_kde.png,http://915f708b.ngrok.io/test/85/85_scatter.png,Line (2),satish
29503,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,426,8,Sat May 05 11:16:29 UTC 2019,Sat May 05 11:16:45 UTC 2019,16,http://915f708b.ngrok.io/test/86/86_hex.png,http://915f708b.ngrok.io/test/86/86_line.png,http://915f708b.ngrok.io/test/86/86_kde.png,http://915f708b.ngrok.io/test/86/86_scatter.png,KDE (3),satish
29504,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,427,8,Sat May 05 11:16:46 UTC 2019,Sat May 05 11:17:05 UTC 2019,19,http://915f708b.ngrok.io/test/87/87_hex.png,http://915f708b.ngrok.io/test/87/87_line.png,http://915f708b.ngrok.io/test/87/87_kde.png,http://915f708b.ngrok.io/test/87/87_scatter.png,KDE (3),satish
29505,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,428,8,Sat May 05 11:17:06 UTC 2019,Sat May 05 11:17:59 UTC 2019,52,http://915f708b.ngrok.io/test/88/88_hex.png,http://915f708b.ngrok.io/test/88/88_line.png,http://915f708b.ngrok.io/test/88/88_kde.png,http://915f708b.ngrok.io/test/88/88_scatter.png,Hex (1),satish
29506,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,429,8,Sat May 05 11:17:59 UTC 2019,Sat May 05 11:18:09 UTC 2019,9,http://915f708b.ngrok.io/test/89/89_hex.png,http://915f708b.ngrok.io/test/89/89_line.png,http://915f708b.ngrok.io/test/89/89_kde.png,http://915f708b.ngrok.io/test/89/89_scatter.png,Hex (1),satish
29507,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,430,8,Sat May 05 11:18:09 UTC 2019,Sat May 05 11:18:42 UTC 2019,32,http://915f708b.ngrok.io/test/90/90_hex.png,http://915f708b.ngrok.io/test/90/90_line.png,http://915f708b.ngrok.io/test/90/90_kde.png,http://915f708b.ngrok.io/test/90/90_scatter.png,Hex (1),satish
29508,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,431,8,Sat May 05 11:18:42 UTC 2019,Sat May 05 11:19:03 UTC 2019,20,http://915f708b.ngrok.io/test/91/91_hex.png,http://915f708b.ngrok.io/test/91/91_line.png,http://915f708b.ngrok.io/test/91/91_kde.png,http://915f708b.ngrok.io/test/91/91_scatter.png,Hex (1),satish
29510,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,433,8,Sat May 05 11:19:32 UTC 2019,Sat May 05 11:19:51 UTC 2019,19,http://915f708b.ngrok.io/test/93/93_hex.png,http://915f708b.ngrok.io/test/93/93_line.png,http://915f708b.ngrok.io/test/93/93_kde.png,http://915f708b.ngrok.io/test/93/93_scatter.png,Scatter (4),satish
29511,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,434,8,Sat May 05 11:19:52 UTC 2019,Sat May 05 11:20:12 UTC 2019,20,http://915f708b.ngrok.io/test/94/94_hex.png,http://915f708b.ngrok.io/test/94/94_line.png,http://915f708b.ngrok.io/test/94/94_kde.png,http://915f708b.ngrok.io/test/94/94_scatter.png,Hex (1),satish
29512,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,435,8,Sat May 05 11:20:13 UTC 2019,Sat May 05 11:20:35 UTC 2019,21,http://915f708b.ngrok.io/test/95/95_hex.png,http://915f708b.ngrok.io/test/95/95_line.png,http://915f708b.ngrok.io/test/95/95_kde.png,http://915f708b.ngrok.io/test/95/95_scatter.png,Hex (1),satish
29513,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,436,8,Sat May 05 11:20:36 UTC 2019,Sat May 05 11:21:48 UTC 2019,72,http://915f708b.ngrok.io/test/96/96_hex.png,http://915f708b.ngrok.io/test/96/96_line.png,http://915f708b.ngrok.io/test/96/96_kde.png,http://915f708b.ngrok.io/test/96/96_scatter.png,KDE (3),satish
29514,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,437,8,Sat May 05 11:21:48 UTC 2019,Sat May 05 11:22:01 UTC 2019,12,http://915f708b.ngrok.io/test/97/97_hex.png,http://915f708b.ngrok.io/test/97/97_line.png,http://915f708b.ngrok.io/test/97/97_kde.png,http://915f708b.ngrok.io/test/97/97_scatter.png,Line (2),satish
29515,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,438,8,Sat May 05 11:22:01 UTC 2019,Sat May 05 11:22:47 UTC 2019,45,http://915f708b.ngrok.io/test/98/98_hex.png,http://915f708b.ngrok.io/test/98/98_line.png,http://915f708b.ngrok.io/test/98/98_kde.png,http://915f708b.ngrok.io/test/98/98_scatter.png,Line (2),satish
29516,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,439,8,Sat May 05 11:22:48 UTC 2019,Sat May 05 11:23:02 UTC 2019,14,http://915f708b.ngrok.io/test/99/99_hex.png,http://915f708b.ngrok.io/test/99/99_line.png,http://915f708b.ngrok.io/test/99/99_kde.png,http://915f708b.ngrok.io/test/99/99_scatter.png,KDE (3),satish
29423,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,440,8,Sat May 05 11:23:03 UTC 2019,Sat May 05 11:24:36 UTC 2019,93,http://915f708b.ngrok.io/test/6/6_hex.png,http://915f708b.ngrok.io/test/6/6_line.png,http://915f708b.ngrok.io/test/6/6_kde.png,http://915f708b.ngrok.io/test/6/6_scatter.png,Hex (1),satish
29456,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,441,8,Sat May 05 11:24:37 UTC 2019,Sat May 05 11:24:57 UTC 2019,19,http://915f708b.ngrok.io/test/39/39_hex.png,http://915f708b.ngrok.io/test/39/39_line.png,http://915f708b.ngrok.io/test/39/39_kde.png,http://915f708b.ngrok.io/test/39/39_scatter.png,Line (2),satish
29478,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,442,8,Sat May 05 11:24:57 UTC 2019,Sat May 05 11:25:05 UTC 2019,7,http://915f708b.ngrok.io/test/61/61_hex.png,http://915f708b.ngrok.io/test/61/61_line.png,http://915f708b.ngrok.io/test/61/61_kde.png,http://915f708b.ngrok.io/test/61/61_scatter.png,Scatter (4),satish
29479,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,443,8,Sat May 05 11:25:05 UTC 2019,Sat May 05 11:25:54 UTC 2019,48,http://915f708b.ngrok.io/test/62/62_hex.png,http://915f708b.ngrok.io/test/62/62_line.png,http://915f708b.ngrok.io/test/62/62_kde.png,http://915f708b.ngrok.io/test/62/62_scatter.png,Hex (1),satish
29498,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,444,8,Sat May 05 11:25:54 UTC 2019,Sat May 05 11:28:58 UTC 2019,183,http://915f708b.ngrok.io/test/81/81_hex.png,http://915f708b.ngrok.io/test/81/81_line.png,http://915f708b.ngrok.io/test/81/81_kde.png,http://915f708b.ngrok.io/test/81/81_scatter.png,Line (2),satish
29509,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,445,8,Sat May 05 11:28:59 UTC 2019,Sat May 05 11:29:07 UTC 2019,7,http://915f708b.ngrok.io/test/92/92_hex.png,http://915f708b.ngrok.io/test/92/92_line.png,http://915f708b.ngrok.io/test/92/92_kde.png,http://915f708b.ngrok.io/test/92/92_scatter.png,Scatter (4),satish
29428,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,515,9,Sat May 05 13:16:05 UTC 2019,Sat May 05 13:16:19 UTC 2019,13,http://915f708b.ngrok.io/test/11/11_hex.png,http://915f708b.ngrok.io/test/11/11_line.png,http://915f708b.ngrok.io/test/11/11_kde.png,http://915f708b.ngrok.io/test/11/11_scatter.png,KDE (3),pawan
29429,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,518,9,Sat May 05 13:16:20 UTC 2019,Sat May 05 13:16:49 UTC 2019,29,http://915f708b.ngrok.io/test/12/12_hex.png,http://915f708b.ngrok.io/test/12/12_line.png,http://915f708b.ngrok.io/test/12/12_kde.png,http://915f708b.ngrok.io/test/12/12_scatter.png,KDE (3),pawan
29430,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,521,9,Sat May 05 13:16:50 UTC 2019,Sat May 05 13:17:10 UTC 2019,19,http://915f708b.ngrok.io/test/13/13_hex.png,http://915f708b.ngrok.io/test/13/13_line.png,http://915f708b.ngrok.io/test/13/13_kde.png,http://915f708b.ngrok.io/test/13/13_scatter.png,KDE (3),pawan
29431,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,524,9,Sat May 05 13:17:10 UTC 2019,Sat May 05 13:17:45 UTC 2019,34,http://915f708b.ngrok.io/test/14/14_hex.png,http://915f708b.ngrok.io/test/14/14_line.png,http://915f708b.ngrok.io/test/14/14_kde.png,http://915f708b.ngrok.io/test/14/14_scatter.png,KDE (3),pawan
29432,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,527,9,Sat May 05 13:17:45 UTC 2019,Sat May 05 13:17:55 UTC 2019,9,http://915f708b.ngrok.io/test/15/15_hex.png,http://915f708b.ngrok.io/test/15/15_line.png,http://915f708b.ngrok.io/test/15/15_kde.png,http://915f708b.ngrok.io/test/15/15_scatter.png,KDE (3),pawan
29433,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,529,9,Sat May 05 13:17:56 UTC 2019,Sat May 05 13:18:59 UTC 2019,63,http://915f708b.ngrok.io/test/16/16_hex.png,http://915f708b.ngrok.io/test/16/16_line.png,http://915f708b.ngrok.io/test/16/16_kde.png,http://915f708b.ngrok.io/test/16/16_scatter.png,Hex (1),pawan
29434,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,536,9,Sat May 05 13:19:00 UTC 2019,Sat May 05 13:19:15 UTC 2019,15,http://915f708b.ngrok.io/test/17/17_hex.png,http://915f708b.ngrok.io/test/17/17_line.png,http://915f708b.ngrok.io/test/17/17_kde.png,http://915f708b.ngrok.io/test/17/17_scatter.png,Hex (1),pawan
29435,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,538,9,Sat May 05 13:19:17 UTC 2019,Sat May 05 13:20:43 UTC 2019,86,http://915f708b.ngrok.io/test/18/18_hex.png,http://915f708b.ngrok.io/test/18/18_line.png,http://915f708b.ngrok.io/test/18/18_kde.png,http://915f708b.ngrok.io/test/18/18_scatter.png,Line (2),pawan
29436,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,543,9,Sat May 05 13:20:44 UTC 2019,Sat May 05 13:21:37 UTC 2019,53,http://915f708b.ngrok.io/test/19/19_hex.png,http://915f708b.ngrok.io/test/19/19_line.png,http://915f708b.ngrok.io/test/19/19_kde.png,http://915f708b.ngrok.io/test/19/19_scatter.png,KDE (3),pawan
29437,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,547,9,Sat May 05 13:21:38 UTC 2019,Sat May 05 13:21:50 UTC 2019,12,http://915f708b.ngrok.io/test/20/20_hex.png,http://915f708b.ngrok.io/test/20/20_line.png,http://915f708b.ngrok.io/test/20/20_kde.png,http://915f708b.ngrok.io/test/20/20_scatter.png,KDE (3),pawan
29438,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,549,9,Sat May 05 13:21:50 UTC 2019,Sat May 05 13:22:12 UTC 2019,21,http://915f708b.ngrok.io/test/21/21_hex.png,http://915f708b.ngrok.io/test/21/21_line.png,http://915f708b.ngrok.io/test/21/21_kde.png,http://915f708b.ngrok.io/test/21/21_scatter.png,KDE (3),pawan
29439,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,551,9,Sat May 05 13:22:12 UTC 2019,Sat May 05 13:22:44 UTC 2019,31,http://915f708b.ngrok.io/test/22/22_hex.png,http://915f708b.ngrok.io/test/22/22_line.png,http://915f708b.ngrok.io/test/22/22_kde.png,http://915f708b.ngrok.io/test/22/22_scatter.png,KDE (3),pawan
29440,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,553,9,Sat May 05 13:22:44 UTC 2019,Sat May 05 13:23:53 UTC 2019,68,http://915f708b.ngrok.io/test/23/23_hex.png,http://915f708b.ngrok.io/test/23/23_line.png,http://915f708b.ngrok.io/test/23/23_kde.png,http://915f708b.ngrok.io/test/23/23_scatter.png,KDE (3),pawan
29441,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,558,9,Sat May 05 13:23:54 UTC 2019,Sat May 05 13:24:07 UTC 2019,13,http://915f708b.ngrok.io/test/24/24_hex.png,http://915f708b.ngrok.io/test/24/24_line.png,http://915f708b.ngrok.io/test/24/24_kde.png,http://915f708b.ngrok.io/test/24/24_scatter.png,KDE (3),pawan
29442,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,559,9,Sat May 05 13:24:08 UTC 2019,Sat May 05 13:24:18 UTC 2019,10,http://915f708b.ngrok.io/test/25/25_hex.png,http://915f708b.ngrok.io/test/25/25_line.png,http://915f708b.ngrok.io/test/25/25_kde.png,http://915f708b.ngrok.io/test/25/25_scatter.png,KDE (3),pawan
29443,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,561,9,Sat May 05 13:24:19 UTC 2019,Sat May 05 13:24:35 UTC 2019,15,http://915f708b.ngrok.io/test/26/26_hex.png,http://915f708b.ngrok.io/test/26/26_line.png,http://915f708b.ngrok.io/test/26/26_kde.png,http://915f708b.ngrok.io/test/26/26_scatter.png,KDE (3),pawan
29444,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,562,9,Sat May 05 13:24:35 UTC 2019,Sat May 05 13:24:47 UTC 2019,11,http://915f708b.ngrok.io/test/27/27_hex.png,http://915f708b.ngrok.io/test/27/27_line.png,http://915f708b.ngrok.io/test/27/27_kde.png,http://915f708b.ngrok.io/test/27/27_scatter.png,KDE (3),pawan
29445,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,563,9,Sat May 05 13:24:47 UTC 2019,Sat May 05 13:25:27 UTC 2019,39,http://915f708b.ngrok.io/test/28/28_hex.png,http://915f708b.ngrok.io/test/28/28_line.png,http://915f708b.ngrok.io/test/28/28_kde.png,http://915f708b.ngrok.io/test/28/28_scatter.png,KDE (3),pawan
29446,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,564,9,Sat May 05 13:25:28 UTC 2019,Sat May 05 13:25:39 UTC 2019,11,http://915f708b.ngrok.io/test/29/29_hex.png,http://915f708b.ngrok.io/test/29/29_line.png,http://915f708b.ngrok.io/test/29/29_kde.png,http://915f708b.ngrok.io/test/29/29_scatter.png,KDE (3),pawan
29447,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,565,9,Sat May 05 13:25:40 UTC 2019,Sat May 05 13:25:55 UTC 2019,14,http://915f708b.ngrok.io/test/30/30_hex.png,http://915f708b.ngrok.io/test/30/30_line.png,http://915f708b.ngrok.io/test/30/30_kde.png,http://915f708b.ngrok.io/test/30/30_scatter.png,Line (2),pawan
29448,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,566,9,Sat May 05 13:25:55 UTC 2019,Sat May 05 13:26:15 UTC 2019,19,http://915f708b.ngrok.io/test/31/31_hex.png,http://915f708b.ngrok.io/test/31/31_line.png,http://915f708b.ngrok.io/test/31/31_kde.png,http://915f708b.ngrok.io/test/31/31_scatter.png,KDE (3),pawan
29449,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,567,9,Sat May 05 13:26:16 UTC 2019,Sat May 05 13:27:13 UTC 2019,57,http://915f708b.ngrok.io/test/32/32_hex.png,http://915f708b.ngrok.io/test/32/32_line.png,http://915f708b.ngrok.io/test/32/32_kde.png,http://915f708b.ngrok.io/test/32/32_scatter.png,KDE (3),pawan
29450,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,568,9,Sat May 05 13:27:14 UTC 2019,Sat May 05 13:27:26 UTC 2019,12,http://915f708b.ngrok.io/test/33/33_hex.png,http://915f708b.ngrok.io/test/33/33_line.png,http://915f708b.ngrok.io/test/33/33_kde.png,http://915f708b.ngrok.io/test/33/33_scatter.png,KDE (3),pawan
29451,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,569,9,Sat May 05 13:27:27 UTC 2019,Sat May 05 13:28:39 UTC 2019,71,http://915f708b.ngrok.io/test/34/34_hex.png,http://915f708b.ngrok.io/test/34/34_line.png,http://915f708b.ngrok.io/test/34/34_kde.png,http://915f708b.ngrok.io/test/34/34_scatter.png,KDE (3),pawan
29452,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,570,9,Sat May 05 13:28:39 UTC 2019,Sat May 05 13:28:50 UTC 2019,10,http://915f708b.ngrok.io/test/35/35_hex.png,http://915f708b.ngrok.io/test/35/35_line.png,http://915f708b.ngrok.io/test/35/35_kde.png,http://915f708b.ngrok.io/test/35/35_scatter.png,KDE (3),pawan
29453,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,571,9,Sat May 05 13:28:51 UTC 2019,Sat May 05 13:29:07 UTC 2019,16,http://915f708b.ngrok.io/test/36/36_hex.png,http://915f708b.ngrok.io/test/36/36_line.png,http://915f708b.ngrok.io/test/36/36_kde.png,http://915f708b.ngrok.io/test/36/36_scatter.png,KDE (3),pawan
29454,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,572,9,Sat May 05 13:29:07 UTC 2019,Sat May 05 13:29:29 UTC 2019,21,http://915f708b.ngrok.io/test/37/37_hex.png,http://915f708b.ngrok.io/test/37/37_line.png,http://915f708b.ngrok.io/test/37/37_kde.png,http://915f708b.ngrok.io/test/37/37_scatter.png,Line (2),pawan
29455,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,573,9,Sat May 05 13:29:30 UTC 2019,Sat May 05 13:29:48 UTC 2019,18,http://915f708b.ngrok.io/test/38/38_hex.png,http://915f708b.ngrok.io/test/38/38_line.png,http://915f708b.ngrok.io/test/38/38_kde.png,http://915f708b.ngrok.io/test/38/38_scatter.png,KDE (3),pawan
29456,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,574,9,Sat May 05 13:29:49 UTC 2019,Sat May 05 13:30:03 UTC 2019,13,http://915f708b.ngrok.io/test/39/39_hex.png,http://915f708b.ngrok.io/test/39/39_line.png,http://915f708b.ngrok.io/test/39/39_kde.png,http://915f708b.ngrok.io/test/39/39_scatter.png,KDE (3),pawan
29457,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,575,9,Sat May 05 13:30:03 UTC 2019,Sat May 05 13:30:19 UTC 2019,16,http://915f708b.ngrok.io/test/40/40_hex.png,http://915f708b.ngrok.io/test/40/40_line.png,http://915f708b.ngrok.io/test/40/40_kde.png,http://915f708b.ngrok.io/test/40/40_scatter.png,Line (2),pawan
29458,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,576,9,Sat May 05 13:30:20 UTC 2019,Sat May 05 13:31:05 UTC 2019,45,http://915f708b.ngrok.io/test/41/41_hex.png,http://915f708b.ngrok.io/test/41/41_line.png,http://915f708b.ngrok.io/test/41/41_kde.png,http://915f708b.ngrok.io/test/41/41_scatter.png,KDE (3),pawan
29459,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,577,9,Sat May 05 13:31:06 UTC 2019,Sat May 05 13:31:35 UTC 2019,28,http://915f708b.ngrok.io/test/42/42_hex.png,http://915f708b.ngrok.io/test/42/42_line.png,http://915f708b.ngrok.io/test/42/42_kde.png,http://915f708b.ngrok.io/test/42/42_scatter.png,KDE (3),pawan
29460,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,578,9,Sat May 05 13:31:36 UTC 2019,Sat May 05 13:31:56 UTC 2019,20,http://915f708b.ngrok.io/test/43/43_hex.png,http://915f708b.ngrok.io/test/43/43_line.png,http://915f708b.ngrok.io/test/43/43_kde.png,http://915f708b.ngrok.io/test/43/43_scatter.png,KDE (3),pawan
29461,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,579,9,Sat May 05 13:31:57 UTC 2019,Sat May 05 13:32:20 UTC 2019,22,http://915f708b.ngrok.io/test/44/44_hex.png,http://915f708b.ngrok.io/test/44/44_line.png,http://915f708b.ngrok.io/test/44/44_kde.png,http://915f708b.ngrok.io/test/44/44_scatter.png,KDE (3),pawan
29462,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,580,9,Sat May 05 13:32:21 UTC 2019,Sat May 05 13:32:30 UTC 2019,9,http://915f708b.ngrok.io/test/45/45_hex.png,http://915f708b.ngrok.io/test/45/45_line.png,http://915f708b.ngrok.io/test/45/45_kde.png,http://915f708b.ngrok.io/test/45/45_scatter.png,KDE (3),pawan
29463,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,581,9,Sat May 05 13:32:31 UTC 2019,Sat May 05 13:32:42 UTC 2019,10,http://915f708b.ngrok.io/test/46/46_hex.png,http://915f708b.ngrok.io/test/46/46_line.png,http://915f708b.ngrok.io/test/46/46_kde.png,http://915f708b.ngrok.io/test/46/46_scatter.png,Line (2),pawan
29464,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,583,9,Sat May 05 13:33:02 UTC 2019,Sat May 05 13:33:41 UTC 2019,38,http://915f708b.ngrok.io/test/47/47_hex.png,http://915f708b.ngrok.io/test/47/47_line.png,http://915f708b.ngrok.io/test/47/47_kde.png,http://915f708b.ngrok.io/test/47/47_scatter.png,KDE (3),pawan
29465,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,584,9,Sat May 05 13:33:41 UTC 2019,Sat May 05 13:34:08 UTC 2019,26,http://915f708b.ngrok.io/test/48/48_hex.png,http://915f708b.ngrok.io/test/48/48_line.png,http://915f708b.ngrok.io/test/48/48_kde.png,http://915f708b.ngrok.io/test/48/48_scatter.png,KDE (3),pawan
29466,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,585,9,Sat May 05 13:34:09 UTC 2019,Sat May 05 13:34:50 UTC 2019,41,http://915f708b.ngrok.io/test/49/49_hex.png,http://915f708b.ngrok.io/test/49/49_line.png,http://915f708b.ngrok.io/test/49/49_kde.png,http://915f708b.ngrok.io/test/49/49_scatter.png,KDE (3),pawan
29467,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,586,9,Sat May 05 13:34:51 UTC 2019,Sat May 05 13:35:05 UTC 2019,14,http://915f708b.ngrok.io/test/50/50_hex.png,http://915f708b.ngrok.io/test/50/50_line.png,http://915f708b.ngrok.io/test/50/50_kde.png,http://915f708b.ngrok.io/test/50/50_scatter.png,KDE (3),pawan
29468,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,587,9,Sat May 05 13:35:06 UTC 2019,Sat May 05 13:35:53 UTC 2019,47,http://915f708b.ngrok.io/test/51/51_hex.png,http://915f708b.ngrok.io/test/51/51_line.png,http://915f708b.ngrok.io/test/51/51_kde.png,http://915f708b.ngrok.io/test/51/51_scatter.png,Line (2),pawan
29469,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,588,9,Sat May 05 13:35:53 UTC 2019,Sat May 05 13:36:12 UTC 2019,18,http://915f708b.ngrok.io/test/52/52_hex.png,http://915f708b.ngrok.io/test/52/52_line.png,http://915f708b.ngrok.io/test/52/52_kde.png,http://915f708b.ngrok.io/test/52/52_scatter.png,Line (2),pawan
29470,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,589,9,Sat May 05 13:36:13 UTC 2019,Sat May 05 13:37:44 UTC 2019,91,http://915f708b.ngrok.io/test/53/53_hex.png,http://915f708b.ngrok.io/test/53/53_line.png,http://915f708b.ngrok.io/test/53/53_kde.png,http://915f708b.ngrok.io/test/53/53_scatter.png,KDE (3),pawan
29471,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,590,9,Sat May 05 13:37:46 UTC 2019,Sat May 05 13:38:15 UTC 2019,28,http://915f708b.ngrok.io/test/54/54_hex.png,http://915f708b.ngrok.io/test/54/54_line.png,http://915f708b.ngrok.io/test/54/54_kde.png,http://915f708b.ngrok.io/test/54/54_scatter.png,Line (2),pawan
29472,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,591,9,Sat May 05 13:38:16 UTC 2019,Sat May 05 13:38:29 UTC 2019,13,http://915f708b.ngrok.io/test/55/55_hex.png,http://915f708b.ngrok.io/test/55/55_line.png,http://915f708b.ngrok.io/test/55/55_kde.png,http://915f708b.ngrok.io/test/55/55_scatter.png,KDE (3),pawan
29473,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,592,9,Sat May 05 13:38:30 UTC 2019,Sat May 05 13:38:55 UTC 2019,25,http://915f708b.ngrok.io/test/56/56_hex.png,http://915f708b.ngrok.io/test/56/56_line.png,http://915f708b.ngrok.io/test/56/56_kde.png,http://915f708b.ngrok.io/test/56/56_scatter.png,KDE (3),pawan
29474,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,593,9,Sat May 05 13:38:56 UTC 2019,Sat May 05 13:59:37 UTC 2019,1241,http://915f708b.ngrok.io/test/57/57_hex.png,http://915f708b.ngrok.io/test/57/57_line.png,http://915f708b.ngrok.io/test/57/57_kde.png,http://915f708b.ngrok.io/test/57/57_scatter.png,KDE (3),pawan
29475,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,594,9,Sat May 05 13:59:39 UTC 2019,Sat May 05 14:01:12 UTC 2019,92,http://915f708b.ngrok.io/test/58/58_hex.png,http://915f708b.ngrok.io/test/58/58_line.png,http://915f708b.ngrok.io/test/58/58_kde.png,http://915f708b.ngrok.io/test/58/58_scatter.png,KDE (3),pawan
29476,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,595,9,Sat May 05 14:01:13 UTC 2019,Sat May 05 14:01:26 UTC 2019,13,http://915f708b.ngrok.io/test/59/59_hex.png,http://915f708b.ngrok.io/test/59/59_line.png,http://915f708b.ngrok.io/test/59/59_kde.png,http://915f708b.ngrok.io/test/59/59_scatter.png,KDE (3),pawan
29477,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,596,9,Sat May 05 14:01:27 UTC 2019,Sat May 05 14:02:08 UTC 2019,40,http://915f708b.ngrok.io/test/60/60_hex.png,http://915f708b.ngrok.io/test/60/60_line.png,http://915f708b.ngrok.io/test/60/60_kde.png,http://915f708b.ngrok.io/test/60/60_scatter.png,KDE (3),pawan
29478,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,597,9,Sat May 05 14:02:09 UTC 2019,Sat May 05 14:03:25 UTC 2019,76,http://915f708b.ngrok.io/test/61/61_hex.png,http://915f708b.ngrok.io/test/61/61_line.png,http://915f708b.ngrok.io/test/61/61_kde.png,http://915f708b.ngrok.io/test/61/61_scatter.png,Line (2),pawan
29479,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,598,9,Sat May 05 14:03:26 UTC 2019,Sat May 05 14:03:49 UTC 2019,23,http://915f708b.ngrok.io/test/62/62_hex.png,http://915f708b.ngrok.io/test/62/62_line.png,http://915f708b.ngrok.io/test/62/62_kde.png,http://915f708b.ngrok.io/test/62/62_scatter.png,Line (2),pawan
29480,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,599,9,Sat May 05 14:03:50 UTC 2019,Sat May 05 14:05:07 UTC 2019,76,http://915f708b.ngrok.io/test/63/63_hex.png,http://915f708b.ngrok.io/test/63/63_line.png,http://915f708b.ngrok.io/test/63/63_kde.png,http://915f708b.ngrok.io/test/63/63_scatter.png,KDE (3),pawan
29481,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,600,9,Sat May 05 14:05:09 UTC 2019,Sat May 05 14:05:25 UTC 2019,16,http://915f708b.ngrok.io/test/64/64_hex.png,http://915f708b.ngrok.io/test/64/64_line.png,http://915f708b.ngrok.io/test/64/64_kde.png,http://915f708b.ngrok.io/test/64/64_scatter.png,KDE (3),pawan
29482,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,601,9,Sat May 05 14:05:26 UTC 2019,Sat May 05 14:05:44 UTC 2019,18,http://915f708b.ngrok.io/test/65/65_hex.png,http://915f708b.ngrok.io/test/65/65_line.png,http://915f708b.ngrok.io/test/65/65_kde.png,http://915f708b.ngrok.io/test/65/65_scatter.png,KDE (3),pawan
29483,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,602,9,Sat May 05 14:05:45 UTC 2019,Sat May 05 14:06:50 UTC 2019,64,http://915f708b.ngrok.io/test/66/66_hex.png,http://915f708b.ngrok.io/test/66/66_line.png,http://915f708b.ngrok.io/test/66/66_kde.png,http://915f708b.ngrok.io/test/66/66_scatter.png,Line (2),pawan
29484,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,651,9,Sat May 05 15:12:59 UTC 2019,Sat May 05 15:13:26 UTC 2019,26,http://915f708b.ngrok.io/test/67/67_hex.png,http://915f708b.ngrok.io/test/67/67_line.png,http://915f708b.ngrok.io/test/67/67_kde.png,http://915f708b.ngrok.io/test/67/67_scatter.png,KDE (3),pawan
29485,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,653,9,Sat May 05 15:13:27 UTC 2019,Sat May 05 15:14:11 UTC 2019,44,http://915f708b.ngrok.io/test/68/68_hex.png,http://915f708b.ngrok.io/test/68/68_line.png,http://915f708b.ngrok.io/test/68/68_kde.png,http://915f708b.ngrok.io/test/68/68_scatter.png,KDE (3),pawan
29486,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,656,9,Sat May 05 15:14:21 UTC 2019,Sat May 05 15:18:46 UTC 2019,264,http://915f708b.ngrok.io/test/69/69_hex.png,http://915f708b.ngrok.io/test/69/69_line.png,http://915f708b.ngrok.io/test/69/69_kde.png,http://915f708b.ngrok.io/test/69/69_scatter.png,KDE (3),pawan
29487,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,668,9,Sat May 05 15:18:46 UTC 2019,Sat May 05 15:19:46 UTC 2019,59,http://915f708b.ngrok.io/test/70/70_hex.png,http://915f708b.ngrok.io/test/70/70_line.png,http://915f708b.ngrok.io/test/70/70_kde.png,http://915f708b.ngrok.io/test/70/70_scatter.png,KDE (3),pawan
29488,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,669,9,Sat May 05 15:19:46 UTC 2019,Sat May 05 15:20:00 UTC 2019,13,http://915f708b.ngrok.io/test/71/71_hex.png,http://915f708b.ngrok.io/test/71/71_line.png,http://915f708b.ngrok.io/test/71/71_kde.png,http://915f708b.ngrok.io/test/71/71_scatter.png,Line (2),pawan
29489,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,670,9,Sat May 05 15:20:01 UTC 2019,Sat May 05 15:20:34 UTC 2019,33,http://915f708b.ngrok.io/test/72/72_hex.png,http://915f708b.ngrok.io/test/72/72_line.png,http://915f708b.ngrok.io/test/72/72_kde.png,http://915f708b.ngrok.io/test/72/72_scatter.png,Line (2),pawan
29490,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,671,9,Sat May 05 15:20:35 UTC 2019,Sat May 05 15:24:06 UTC 2019,210,http://915f708b.ngrok.io/test/73/73_hex.png,http://915f708b.ngrok.io/test/73/73_line.png,http://915f708b.ngrok.io/test/73/73_kde.png,http://915f708b.ngrok.io/test/73/73_scatter.png,Line (2),pawan
29491,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,672,9,Sat May 05 15:24:06 UTC 2019,Sat May 05 15:24:42 UTC 2019,35,http://915f708b.ngrok.io/test/74/74_hex.png,http://915f708b.ngrok.io/test/74/74_line.png,http://915f708b.ngrok.io/test/74/74_kde.png,http://915f708b.ngrok.io/test/74/74_scatter.png,KDE (3),pawan
29492,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,673,9,Sat May 05 15:24:42 UTC 2019,Sat May 05 15:25:53 UTC 2019,70,http://915f708b.ngrok.io/test/75/75_hex.png,http://915f708b.ngrok.io/test/75/75_line.png,http://915f708b.ngrok.io/test/75/75_kde.png,http://915f708b.ngrok.io/test/75/75_scatter.png,Line (2),pawan
29493,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,674,9,Sat May 05 15:25:54 UTC 2019,Sat May 05 15:26:14 UTC 2019,20,http://915f708b.ngrok.io/test/76/76_hex.png,http://915f708b.ngrok.io/test/76/76_line.png,http://915f708b.ngrok.io/test/76/76_kde.png,http://915f708b.ngrok.io/test/76/76_scatter.png,KDE (3),pawan
29494,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,675,9,Sat May 05 15:26:15 UTC 2019,Sat May 05 15:26:27 UTC 2019,12,http://915f708b.ngrok.io/test/77/77_hex.png,http://915f708b.ngrok.io/test/77/77_line.png,http://915f708b.ngrok.io/test/77/77_kde.png,http://915f708b.ngrok.io/test/77/77_scatter.png,Line (2),pawan
29495,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,676,9,Sat May 05 15:26:28 UTC 2019,Sat May 05 15:26:40 UTC 2019,11,http://915f708b.ngrok.io/test/78/78_hex.png,http://915f708b.ngrok.io/test/78/78_line.png,http://915f708b.ngrok.io/test/78/78_kde.png,http://915f708b.ngrok.io/test/78/78_scatter.png,Line (2),pawan
29496,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,678,9,Sat May 05 15:26:51 UTC 2019,Sat May 05 15:26:59 UTC 2019,8,http://915f708b.ngrok.io/test/79/79_hex.png,http://915f708b.ngrok.io/test/79/79_line.png,http://915f708b.ngrok.io/test/79/79_kde.png,http://915f708b.ngrok.io/test/79/79_scatter.png,Line (2),pawan
29497,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,679,9,Sat May 05 15:27:00 UTC 2019,Sat May 05 15:27:13 UTC 2019,13,http://915f708b.ngrok.io/test/80/80_hex.png,http://915f708b.ngrok.io/test/80/80_line.png,http://915f708b.ngrok.io/test/80/80_kde.png,http://915f708b.ngrok.io/test/80/80_scatter.png,KDE (3),pawan
29498,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,680,9,Sat May 05 15:27:14 UTC 2019,Sat May 05 15:27:28 UTC 2019,13,http://915f708b.ngrok.io/test/81/81_hex.png,http://915f708b.ngrok.io/test/81/81_line.png,http://915f708b.ngrok.io/test/81/81_kde.png,http://915f708b.ngrok.io/test/81/81_scatter.png,KDE (3),pawan
29499,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,681,9,Sat May 05 15:27:29 UTC 2019,Sat May 05 15:28:13 UTC 2019,44,http://915f708b.ngrok.io/test/82/82_hex.png,http://915f708b.ngrok.io/test/82/82_line.png,http://915f708b.ngrok.io/test/82/82_kde.png,http://915f708b.ngrok.io/test/82/82_scatter.png,KDE (3),pawan
29500,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,682,9,Sat May 05 15:28:14 UTC 2019,Sat May 05 15:28:42 UTC 2019,27,http://915f708b.ngrok.io/test/83/83_hex.png,http://915f708b.ngrok.io/test/83/83_line.png,http://915f708b.ngrok.io/test/83/83_kde.png,http://915f708b.ngrok.io/test/83/83_scatter.png,Line (2),pawan
29501,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,683,9,Sat May 05 15:28:42 UTC 2019,Sat May 05 15:29:01 UTC 2019,18,http://915f708b.ngrok.io/test/84/84_hex.png,http://915f708b.ngrok.io/test/84/84_line.png,http://915f708b.ngrok.io/test/84/84_kde.png,http://915f708b.ngrok.io/test/84/84_scatter.png,Line (2),pawan
29502,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,684,9,Sat May 05 15:29:01 UTC 2019,Sat May 05 15:29:17 UTC 2019,15,http://915f708b.ngrok.io/test/85/85_hex.png,http://915f708b.ngrok.io/test/85/85_line.png,http://915f708b.ngrok.io/test/85/85_kde.png,http://915f708b.ngrok.io/test/85/85_scatter.png,Line (2),pawan
29503,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,685,9,Sat May 05 15:29:18 UTC 2019,Sat May 05 15:32:17 UTC 2019,179,http://915f708b.ngrok.io/test/86/86_hex.png,http://915f708b.ngrok.io/test/86/86_line.png,http://915f708b.ngrok.io/test/86/86_kde.png,http://915f708b.ngrok.io/test/86/86_scatter.png,KDE (3),pawan
29504,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,686,9,Sat May 05 15:32:17 UTC 2019,Sat May 05 15:32:36 UTC 2019,18,http://915f708b.ngrok.io/test/87/87_hex.png,http://915f708b.ngrok.io/test/87/87_line.png,http://915f708b.ngrok.io/test/87/87_kde.png,http://915f708b.ngrok.io/test/87/87_scatter.png,Line (2),pawan
29505,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,687,9,Sat May 05 15:32:37 UTC 2019,Sat May 05 15:33:10 UTC 2019,33,http://915f708b.ngrok.io/test/88/88_hex.png,http://915f708b.ngrok.io/test/88/88_line.png,http://915f708b.ngrok.io/test/88/88_kde.png,http://915f708b.ngrok.io/test/88/88_scatter.png,Line (2),pawan
29506,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,688,9,Sat May 05 15:33:11 UTC 2019,Sat May 05 15:33:41 UTC 2019,29,http://915f708b.ngrok.io/test/89/89_hex.png,http://915f708b.ngrok.io/test/89/89_line.png,http://915f708b.ngrok.io/test/89/89_kde.png,http://915f708b.ngrok.io/test/89/89_scatter.png,Line (2),pawan
29507,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,689,9,Sat May 05 15:33:41 UTC 2019,Sat May 05 15:34:32 UTC 2019,50,http://915f708b.ngrok.io/test/90/90_hex.png,http://915f708b.ngrok.io/test/90/90_line.png,http://915f708b.ngrok.io/test/90/90_kde.png,http://915f708b.ngrok.io/test/90/90_scatter.png,KDE (3),pawan
29508,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,690,9,Sat May 05 15:34:33 UTC 2019,Sat May 05 15:35:02 UTC 2019,29,http://915f708b.ngrok.io/test/91/91_hex.png,http://915f708b.ngrok.io/test/91/91_line.png,http://915f708b.ngrok.io/test/91/91_kde.png,http://915f708b.ngrok.io/test/91/91_scatter.png,Line (2),pawan
29509,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,691,9,Sat May 05 15:35:03 UTC 2019,Sat May 05 15:35:27 UTC 2019,24,http://915f708b.ngrok.io/test/92/92_hex.png,http://915f708b.ngrok.io/test/92/92_line.png,http://915f708b.ngrok.io/test/92/92_kde.png,http://915f708b.ngrok.io/test/92/92_scatter.png,KDE (3),pawan
29510,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,692,9,Sat May 05 15:35:28 UTC 2019,Sat May 05 15:36:48 UTC 2019,80,http://915f708b.ngrok.io/test/93/93_hex.png,http://915f708b.ngrok.io/test/93/93_line.png,http://915f708b.ngrok.io/test/93/93_kde.png,http://915f708b.ngrok.io/test/93/93_scatter.png,Line (2),pawan
29511,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,693,9,Sat May 05 15:36:49 UTC 2019,Sat May 05 15:37:01 UTC 2019,12,http://915f708b.ngrok.io/test/94/94_hex.png,http://915f708b.ngrok.io/test/94/94_line.png,http://915f708b.ngrok.io/test/94/94_kde.png,http://915f708b.ngrok.io/test/94/94_scatter.png,KDE (3),pawan
29512,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,694,9,Sat May 05 15:37:02 UTC 2019,Sat May 05 15:37:34 UTC 2019,31,http://915f708b.ngrok.io/test/95/95_hex.png,http://915f708b.ngrok.io/test/95/95_line.png,http://915f708b.ngrok.io/test/95/95_kde.png,http://915f708b.ngrok.io/test/95/95_scatter.png,KDE (3),pawan
29513,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,695,9,Sat May 05 15:37:35 UTC 2019,Sat May 05 15:38:04 UTC 2019,29,http://915f708b.ngrok.io/test/96/96_hex.png,http://915f708b.ngrok.io/test/96/96_line.png,http://915f708b.ngrok.io/test/96/96_kde.png,http://915f708b.ngrok.io/test/96/96_scatter.png,Hex (1),pawan
29514,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,696,9,Sat May 05 15:38:05 UTC 2019,Sat May 05 15:38:20 UTC 2019,15,http://915f708b.ngrok.io/test/97/97_hex.png,http://915f708b.ngrok.io/test/97/97_line.png,http://915f708b.ngrok.io/test/97/97_kde.png,http://915f708b.ngrok.io/test/97/97_scatter.png,KDE (3),pawan
29515,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,697,9,Sat May 05 15:38:21 UTC 2019,Sat May 05 15:38:31 UTC 2019,9,http://915f708b.ngrok.io/test/98/98_hex.png,http://915f708b.ngrok.io/test/98/98_line.png,http://915f708b.ngrok.io/test/98/98_kde.png,http://915f708b.ngrok.io/test/98/98_scatter.png,KDE (3),pawan
29516,2,Q1,Fri May 05 15:43:15 UTC 2019,3,3196800,698,9,Sat May 05 15:38:31 UTC 2019,Sat May 05 15:38:46 UTC 2019,14,http://915f708b.ngrok.io/test/99/99_hex.png,http://915f708b.ngrok.io/test/99/99_line.png,http://915f708b.ngrok.io/test/99/99_kde.png,http://915f708b.ngrok.io/test/99/99_scatter.png,KDE (3),pawan


==> data/q1_plotly-Batch_29_results.csv <==
"HITId","HITTypeId","Title","CreationTime","MaxAssignments","AssignmentDurationInSeconds","AssignmentId","WorkerId","AcceptTime","SubmitTime","WorkTimeInSeconds","Input.image_url1","Input.image_url2","Input.image_url3","Input.image_url4","Answer.answer","Turkle.Username"
"35717","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1089","17","Fri May 05 01:09:19 UTC 2019","Fri May 05 01:10:26 UTC 2019","66","http://772bd91a.ngrok.io/plotly_data_test/0/0_hex.png","http://772bd91a.ngrok.io/plotly_data_test/0/0_line.png","http://772bd91a.ngrok.io/plotly_data_test/0/0_kde.png","http://772bd91a.ngrok.io/plotly_data_test/0/0_scatter.png","Line (2)","ankesh"
"35717","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1114","18","Fri May 05 02:45:09 UTC 2019","Fri May 05 02:46:24 UTC 2019","75","http://772bd91a.ngrok.io/plotly_data_test/0/0_hex.png","http://772bd91a.ngrok.io/plotly_data_test/0/0_line.png","http://772bd91a.ngrok.io/plotly_data_test/0/0_kde.png","http://772bd91a.ngrok.io/plotly_data_test/0/0_scatter.png","Hex (1)","himansh"
"35718","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1119","18","Fri May 05 02:46:29 UTC 2019","Fri May 05 02:48:50 UTC 2019","141","http://772bd91a.ngrok.io/plotly_data_test/1/1_hex.png","http://772bd91a.ngrok.io/plotly_data_test/1/1_line.png","http://772bd91a.ngrok.io/plotly_data_test/1/1_kde.png","http://772bd91a.ngrok.io/plotly_data_test/1/1_scatter.png","Hex (1)","himansh"
"35719","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1124","18","Fri May 05 02:48:54 UTC 2019","Fri May 05 02:51:30 UTC 2019","155","http://772bd91a.ngrok.io/plotly_data_test/2/2_hex.png","http://772bd91a.ngrok.io/plotly_data_test/2/2_line.png","http://772bd91a.ngrok.io/plotly_data_test/2/2_kde.png","http://772bd91a.ngrok.io/plotly_data_test/2/2_scatter.png","Line (2)","himansh"
"35720","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1126","18","Fri May 05 02:51:33 UTC 2019","Fri May 05 02:53:19 UTC 2019","106","http://772bd91a.ngrok.io/plotly_data_test/3/3_hex.png","http://772bd91a.ngrok.io/plotly_data_test/3/3_line.png","http://772bd91a.ngrok.io/plotly_data_test/3/3_kde.png","http://772bd91a.ngrok.io/plotly_data_test/3/3_scatter.png","Line (2)","himansh"
"35721","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1132","18","Fri May 05 02:53:26 UTC 2019","Fri May 05 02:53:45 UTC 2019","18","http://772bd91a.ngrok.io/plotly_data_test/4/4_hex.png","http://772bd91a.ngrok.io/plotly_data_test/4/4_line.png","http://772bd91a.ngrok.io/plotly_data_test/4/4_kde.png","http://772bd91a.ngrok.io/plotly_data_test/4/4_scatter.png","Line (2)","himansh"
"35722","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1133","18","Fri May 05 02:53:51 UTC 2019","Fri May 05 02:54:03 UTC 2019","12","http://772bd91a.ngrok.io/plotly_data_test/5/5_hex.png","http://772bd91a.ngrok.io/plotly_data_test/5/5_line.png","http://772bd91a.ngrok.io/plotly_data_test/5/5_kde.png","http://772bd91a.ngrok.io/plotly_data_test/5/5_scatter.png","Line (2)","himansh"
"35723","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1142","18","Fri May 05 02:59:29 UTC 2019","Fri May 05 03:01:12 UTC 2019","103","http://772bd91a.ngrok.io/plotly_data_test/6/6_hex.png","http://772bd91a.ngrok.io/plotly_data_test/6/6_line.png","http://772bd91a.ngrok.io/plotly_data_test/6/6_kde.png","http://772bd91a.ngrok.io/plotly_data_test/6/6_scatter.png","Scatter (4)","himansh"
"35717","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1143","15","Fri May 05 06:00:55 UTC 2019","Fri May 05 06:01:16 UTC 2019","20","http://772bd91a.ngrok.io/plotly_data_test/0/0_hex.png","http://772bd91a.ngrok.io/plotly_data_test/0/0_line.png","http://772bd91a.ngrok.io/plotly_data_test/0/0_kde.png","http://772bd91a.ngrok.io/plotly_data_test/0/0_scatter.png","Hex (1)","rahul"
"35718","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1144","15","Fri May 05 06:01:28 UTC 2019","Fri May 05 06:01:46 UTC 2019","17","http://772bd91a.ngrok.io/plotly_data_test/1/1_hex.png","http://772bd91a.ngrok.io/plotly_data_test/1/1_line.png","http://772bd91a.ngrok.io/plotly_data_test/1/1_kde.png","http://772bd91a.ngrok.io/plotly_data_test/1/1_scatter.png","Scatter (4)","rahul"
"35719","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1145","15","Fri May 05 06:01:46 UTC 2019","Fri May 05 06:02:04 UTC 2019","18","http://772bd91a.ngrok.io/plotly_data_test/2/2_hex.png","http://772bd91a.ngrok.io/plotly_data_test/2/2_line.png","http://772bd91a.ngrok.io/plotly_data_test/2/2_kde.png","http://772bd91a.ngrok.io/plotly_data_test/2/2_scatter.png","KDE (3)","rahul"
"35720","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1146","15","Fri May 05 06:02:05 UTC 2019","Fri May 05 06:02:20 UTC 2019","14","http://772bd91a.ngrok.io/plotly_data_test/3/3_hex.png","http://772bd91a.ngrok.io/plotly_data_test/3/3_line.png","http://772bd91a.ngrok.io/plotly_data_test/3/3_kde.png","http://772bd91a.ngrok.io/plotly_data_test/3/3_scatter.png","Hex (1)","rahul"
"35721","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1147","15","Fri May 05 06:02:20 UTC 2019","Fri May 05 06:02:39 UTC 2019","18","http://772bd91a.ngrok.io/plotly_data_test/4/4_hex.png","http://772bd91a.ngrok.io/plotly_data_test/4/4_line.png","http://772bd91a.ngrok.io/plotly_data_test/4/4_kde.png","http://772bd91a.ngrok.io/plotly_data_test/4/4_scatter.png","Line (2)","rahul"
"35722","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1148","15","Fri May 05 06:02:40 UTC 2019","Fri May 05 06:02:55 UTC 2019","15","http://772bd91a.ngrok.io/plotly_data_test/5/5_hex.png","http://772bd91a.ngrok.io/plotly_data_test/5/5_line.png","http://772bd91a.ngrok.io/plotly_data_test/5/5_kde.png","http://772bd91a.ngrok.io/plotly_data_test/5/5_scatter.png","Line (2)","rahul"
"35723","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1149","15","Fri May 05 06:02:56 UTC 2019","Fri May 05 06:03:13 UTC 2019","16","http://772bd91a.ngrok.io/plotly_data_test/6/6_hex.png","http://772bd91a.ngrok.io/plotly_data_test/6/6_line.png","http://772bd91a.ngrok.io/plotly_data_test/6/6_kde.png","http://772bd91a.ngrok.io/plotly_data_test/6/6_scatter.png","KDE (3)","rahul"
"35724","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1152","13","Fri May 05 06:09:26 UTC 2019","Fri May 05 06:09:34 UTC 2019","7","http://772bd91a.ngrok.io/plotly_data_test/7/7_hex.png","http://772bd91a.ngrok.io/plotly_data_test/7/7_line.png","http://772bd91a.ngrok.io/plotly_data_test/7/7_kde.png","http://772bd91a.ngrok.io/plotly_data_test/7/7_scatter.png","Scatter (4)","ronak"
"35725","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1153","13","Fri May 05 06:09:35 UTC 2019","Fri May 05 06:09:56 UTC 2019","20","http://772bd91a.ngrok.io/plotly_data_test/8/8_hex.png","http://772bd91a.ngrok.io/plotly_data_test/8/8_line.png","http://772bd91a.ngrok.io/plotly_data_test/8/8_kde.png","http://772bd91a.ngrok.io/plotly_data_test/8/8_scatter.png","Scatter (4)","ronak"
"35726","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1154","13","Fri May 05 06:09:57 UTC 2019","Fri May 05 06:10:27 UTC 2019","30","http://772bd91a.ngrok.io/plotly_data_test/9/9_hex.png","http://772bd91a.ngrok.io/plotly_data_test/9/9_line.png","http://772bd91a.ngrok.io/plotly_data_test/9/9_kde.png","http://772bd91a.ngrok.io/plotly_data_test/9/9_scatter.png","Scatter (4)","ronak"
"35728","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1156","13","Fri May 05 06:10:28 UTC 2019","Fri May 05 06:10:50 UTC 2019","21","http://772bd91a.ngrok.io/plotly_data_test/11/11_hex.png","http://772bd91a.ngrok.io/plotly_data_test/11/11_line.png","http://772bd91a.ngrok.io/plotly_data_test/11/11_kde.png","http://772bd91a.ngrok.io/plotly_data_test/11/11_scatter.png","Line (2)","ronak"
"35729","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1157","13","Fri May 05 06:10:51 UTC 2019","Fri May 05 06:11:11 UTC 2019","20","http://772bd91a.ngrok.io/plotly_data_test/12/12_hex.png","http://772bd91a.ngrok.io/plotly_data_test/12/12_line.png","http://772bd91a.ngrok.io/plotly_data_test/12/12_kde.png","http://772bd91a.ngrok.io/plotly_data_test/12/12_scatter.png","Line (2)","ronak"
"35730","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1158","13","Fri May 05 06:11:12 UTC 2019","Fri May 05 06:11:33 UTC 2019","20","http://772bd91a.ngrok.io/plotly_data_test/13/13_hex.png","http://772bd91a.ngrok.io/plotly_data_test/13/13_line.png","http://772bd91a.ngrok.io/plotly_data_test/13/13_kde.png","http://772bd91a.ngrok.io/plotly_data_test/13/13_scatter.png","Hex (1)","ronak"
"35731","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1159","13","Fri May 05 06:11:34 UTC 2019","Fri May 05 06:12:03 UTC 2019","29","http://772bd91a.ngrok.io/plotly_data_test/14/14_hex.png","http://772bd91a.ngrok.io/plotly_data_test/14/14_line.png","http://772bd91a.ngrok.io/plotly_data_test/14/14_kde.png","http://772bd91a.ngrok.io/plotly_data_test/14/14_scatter.png","Scatter (4)","ronak"
"35733","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1161","13","Fri May 05 06:12:19 UTC 2019","Fri May 05 06:12:42 UTC 2019","22","http://772bd91a.ngrok.io/plotly_data_test/16/16_hex.png","http://772bd91a.ngrok.io/plotly_data_test/16/16_line.png","http://772bd91a.ngrok.io/plotly_data_test/16/16_kde.png","http://772bd91a.ngrok.io/plotly_data_test/16/16_scatter.png","Scatter (4)","ronak"
"35735","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1163","13","Fri May 05 06:12:59 UTC 2019","Fri May 05 06:13:14 UTC 2019","15","http://772bd91a.ngrok.io/plotly_data_test/18/18_hex.png","http://772bd91a.ngrok.io/plotly_data_test/18/18_line.png","http://772bd91a.ngrok.io/plotly_data_test/18/18_kde.png","http://772bd91a.ngrok.io/plotly_data_test/18/18_scatter.png","Scatter (4)","ronak"
"35736","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1164","13","Fri May 05 06:13:15 UTC 2019","Fri May 05 06:13:30 UTC 2019","15","http://772bd91a.ngrok.io/plotly_data_test/19/19_hex.png","http://772bd91a.ngrok.io/plotly_data_test/19/19_line.png","http://772bd91a.ngrok.io/plotly_data_test/19/19_kde.png","http://772bd91a.ngrok.io/plotly_data_test/19/19_scatter.png","Scatter (4)","ronak"
"35737","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1165","13","Fri May 05 06:13:31 UTC 2019","Fri May 05 06:13:51 UTC 2019","19","http://772bd91a.ngrok.io/plotly_data_test/20/20_hex.png","http://772bd91a.ngrok.io/plotly_data_test/20/20_line.png","http://772bd91a.ngrok.io/plotly_data_test/20/20_kde.png","http://772bd91a.ngrok.io/plotly_data_test/20/20_scatter.png","Line (2)","ronak"
"35747","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1175","13","Fri May 05 06:15:11 UTC 2019","Fri May 05 06:15:25 UTC 2019","13","http://772bd91a.ngrok.io/plotly_data_test/30/30_hex.png","http://772bd91a.ngrok.io/plotly_data_test/30/30_line.png","http://772bd91a.ngrok.io/plotly_data_test/30/30_kde.png","http://772bd91a.ngrok.io/plotly_data_test/30/30_scatter.png","Scatter (4)","ronak"
"35748","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1176","13","Fri May 05 06:15:26 UTC 2019","Fri May 05 06:17:40 UTC 2019","134","http://772bd91a.ngrok.io/plotly_data_test/31/31_hex.png","http://772bd91a.ngrok.io/plotly_data_test/31/31_line.png","http://772bd91a.ngrok.io/plotly_data_test/31/31_kde.png","http://772bd91a.ngrok.io/plotly_data_test/31/31_scatter.png","Line (2)","ronak"
"35749","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1177","13","Fri May 05 06:17:41 UTC 2019","Fri May 05 06:17:56 UTC 2019","14","http://772bd91a.ngrok.io/plotly_data_test/32/32_hex.png","http://772bd91a.ngrok.io/plotly_data_test/32/32_line.png","http://772bd91a.ngrok.io/plotly_data_test/32/32_kde.png","http://772bd91a.ngrok.io/plotly_data_test/32/32_scatter.png","Line (2)","ronak"
"35750","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1178","13","Fri May 05 06:17:57 UTC 2019","Fri May 05 06:18:16 UTC 2019","18","http://772bd91a.ngrok.io/plotly_data_test/33/33_hex.png","http://772bd91a.ngrok.io/plotly_data_test/33/33_line.png","http://772bd91a.ngrok.io/plotly_data_test/33/33_kde.png","http://772bd91a.ngrok.io/plotly_data_test/33/33_scatter.png","Hex (1)","ronak"
"35751","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1179","13","Fri May 05 06:18:16 UTC 2019","Fri May 05 06:18:31 UTC 2019","15","http://772bd91a.ngrok.io/plotly_data_test/34/34_hex.png","http://772bd91a.ngrok.io/plotly_data_test/34/34_line.png","http://772bd91a.ngrok.io/plotly_data_test/34/34_kde.png","http://772bd91a.ngrok.io/plotly_data_test/34/34_scatter.png","Line (2)","ronak"
"35752","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1180","13","Fri May 05 06:18:32 UTC 2019","Fri May 05 06:19:17 UTC 2019","45","http://772bd91a.ngrok.io/plotly_data_test/35/35_hex.png","http://772bd91a.ngrok.io/plotly_data_test/35/35_line.png","http://772bd91a.ngrok.io/plotly_data_test/35/35_kde.png","http://772bd91a.ngrok.io/plotly_data_test/35/35_scatter.png","Line (2)","ronak"
"35753","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1181","13","Fri May 05 06:19:18 UTC 2019","Fri May 05 06:19:37 UTC 2019","19","http://772bd91a.ngrok.io/plotly_data_test/36/36_hex.png","http://772bd91a.ngrok.io/plotly_data_test/36/36_line.png","http://772bd91a.ngrok.io/plotly_data_test/36/36_kde.png","http://772bd91a.ngrok.io/plotly_data_test/36/36_scatter.png","Scatter (4)","ronak"
"35754","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1182","13","Fri May 05 06:19:38 UTC 2019","Fri May 05 06:20:30 UTC 2019","51","http://772bd91a.ngrok.io/plotly_data_test/37/37_hex.png","http://772bd91a.ngrok.io/plotly_data_test/37/37_line.png","http://772bd91a.ngrok.io/plotly_data_test/37/37_kde.png","http://772bd91a.ngrok.io/plotly_data_test/37/37_scatter.png","Line (2)","ronak"
"35755","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1183","13","Fri May 05 06:20:30 UTC 2019","Fri May 05 06:20:45 UTC 2019","14","http://772bd91a.ngrok.io/plotly_data_test/38/38_hex.png","http://772bd91a.ngrok.io/plotly_data_test/38/38_line.png","http://772bd91a.ngrok.io/plotly_data_test/38/38_kde.png","http://772bd91a.ngrok.io/plotly_data_test/38/38_scatter.png","Scatter (4)","ronak"
"35756","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1184","13","Fri May 05 06:20:46 UTC 2019","Fri May 05 06:21:01 UTC 2019","15","http://772bd91a.ngrok.io/plotly_data_test/39/39_hex.png","http://772bd91a.ngrok.io/plotly_data_test/39/39_line.png","http://772bd91a.ngrok.io/plotly_data_test/39/39_kde.png","http://772bd91a.ngrok.io/plotly_data_test/39/39_scatter.png","Scatter (4)","ronak"
"35757","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1185","13","Fri May 05 06:21:02 UTC 2019","Fri May 05 06:21:56 UTC 2019","53","http://772bd91a.ngrok.io/plotly_data_test/40/40_hex.png","http://772bd91a.ngrok.io/plotly_data_test/40/40_line.png","http://772bd91a.ngrok.io/plotly_data_test/40/40_kde.png","http://772bd91a.ngrok.io/plotly_data_test/40/40_scatter.png","Line (2)","ronak"
"35758","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1186","13","Fri May 05 06:21:57 UTC 2019","Fri May 05 06:24:53 UTC 2019","176","http://772bd91a.ngrok.io/plotly_data_test/41/41_hex.png","http://772bd91a.ngrok.io/plotly_data_test/41/41_line.png","http://772bd91a.ngrok.io/plotly_data_test/41/41_kde.png","http://772bd91a.ngrok.io/plotly_data_test/41/41_scatter.png","Scatter (4)","ronak"
"35759","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1187","13","Fri May 05 06:24:54 UTC 2019","Fri May 05 06:25:08 UTC 2019","14","http://772bd91a.ngrok.io/plotly_data_test/42/42_hex.png","http://772bd91a.ngrok.io/plotly_data_test/42/42_line.png","http://772bd91a.ngrok.io/plotly_data_test/42/42_kde.png","http://772bd91a.ngrok.io/plotly_data_test/42/42_scatter.png","Scatter (4)","ronak"
"35760","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1188","13","Fri May 05 06:25:09 UTC 2019","Fri May 05 06:25:26 UTC 2019","16","http://772bd91a.ngrok.io/plotly_data_test/43/43_hex.png","http://772bd91a.ngrok.io/plotly_data_test/43/43_line.png","http://772bd91a.ngrok.io/plotly_data_test/43/43_kde.png","http://772bd91a.ngrok.io/plotly_data_test/43/43_scatter.png","Scatter (4)","ronak"
"35762","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1190","13","Fri May 05 06:25:47 UTC 2019","Fri May 05 06:26:02 UTC 2019","14","http://772bd91a.ngrok.io/plotly_data_test/45/45_hex.png","http://772bd91a.ngrok.io/plotly_data_test/45/45_line.png","http://772bd91a.ngrok.io/plotly_data_test/45/45_kde.png","http://772bd91a.ngrok.io/plotly_data_test/45/45_scatter.png","Scatter (4)","ronak"
"35763","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1191","13","Fri May 05 06:26:03 UTC 2019","Fri May 05 06:26:18 UTC 2019","14","http://772bd91a.ngrok.io/plotly_data_test/46/46_hex.png","http://772bd91a.ngrok.io/plotly_data_test/46/46_line.png","http://772bd91a.ngrok.io/plotly_data_test/46/46_kde.png","http://772bd91a.ngrok.io/plotly_data_test/46/46_scatter.png","Line (2)","ronak"
"35764","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1192","13","Fri May 05 06:26:19 UTC 2019","Fri May 05 06:26:36 UTC 2019","17","http://772bd91a.ngrok.io/plotly_data_test/47/47_hex.png","http://772bd91a.ngrok.io/plotly_data_test/47/47_line.png","http://772bd91a.ngrok.io/plotly_data_test/47/47_kde.png","http://772bd91a.ngrok.io/plotly_data_test/47/47_scatter.png","Scatter (4)","ronak"
"35765","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1193","13","Fri May 05 06:26:37 UTC 2019","Fri May 05 06:26:51 UTC 2019","14","http://772bd91a.ngrok.io/plotly_data_test/48/48_hex.png","http://772bd91a.ngrok.io/plotly_data_test/48/48_line.png","http://772bd91a.ngrok.io/plotly_data_test/48/48_kde.png","http://772bd91a.ngrok.io/plotly_data_test/48/48_scatter.png","Scatter (4)","ronak"
"35766","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1194","13","Fri May 05 06:26:52 UTC 2019","Fri May 05 06:27:05 UTC 2019","12","http://772bd91a.ngrok.io/plotly_data_test/49/49_hex.png","http://772bd91a.ngrok.io/plotly_data_test/49/49_line.png","http://772bd91a.ngrok.io/plotly_data_test/49/49_kde.png","http://772bd91a.ngrok.io/plotly_data_test/49/49_scatter.png","Scatter (4)","ronak"
"35767","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1195","13","Fri May 05 06:27:06 UTC 2019","Fri May 05 06:27:18 UTC 2019","12","http://772bd91a.ngrok.io/plotly_data_test/50/50_hex.png","http://772bd91a.ngrok.io/plotly_data_test/50/50_line.png","http://772bd91a.ngrok.io/plotly_data_test/50/50_kde.png","http://772bd91a.ngrok.io/plotly_data_test/50/50_scatter.png","Scatter (4)","ronak"
"35768","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1196","13","Fri May 05 06:27:18 UTC 2019","Fri May 05 06:27:47 UTC 2019","28","http://772bd91a.ngrok.io/plotly_data_test/51/51_hex.png","http://772bd91a.ngrok.io/plotly_data_test/51/51_line.png","http://772bd91a.ngrok.io/plotly_data_test/51/51_kde.png","http://772bd91a.ngrok.io/plotly_data_test/51/51_scatter.png","Scatter (4)","ronak"
"35769","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1197","13","Fri May 05 06:27:47 UTC 2019","Fri May 05 06:28:02 UTC 2019","14","http://772bd91a.ngrok.io/plotly_data_test/52/52_hex.png","http://772bd91a.ngrok.io/plotly_data_test/52/52_line.png","http://772bd91a.ngrok.io/plotly_data_test/52/52_kde.png","http://772bd91a.ngrok.io/plotly_data_test/52/52_scatter.png","Line (2)","ronak"
"35770","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1198","13","Fri May 05 06:28:03 UTC 2019","Fri May 05 06:28:15 UTC 2019","12","http://772bd91a.ngrok.io/plotly_data_test/53/53_hex.png","http://772bd91a.ngrok.io/plotly_data_test/53/53_line.png","http://772bd91a.ngrok.io/plotly_data_test/53/53_kde.png","http://772bd91a.ngrok.io/plotly_data_test/53/53_scatter.png","Scatter (4)","ronak"
"35771","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1199","13","Fri May 05 06:28:16 UTC 2019","Fri May 05 06:28:27 UTC 2019","10","http://772bd91a.ngrok.io/plotly_data_test/54/54_hex.png","http://772bd91a.ngrok.io/plotly_data_test/54/54_line.png","http://772bd91a.ngrok.io/plotly_data_test/54/54_kde.png","http://772bd91a.ngrok.io/plotly_data_test/54/54_scatter.png","Scatter (4)","ronak"
"35772","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1200","13","Fri May 05 06:28:28 UTC 2019","Fri May 05 06:28:41 UTC 2019","13","http://772bd91a.ngrok.io/plotly_data_test/55/55_hex.png","http://772bd91a.ngrok.io/plotly_data_test/55/55_line.png","http://772bd91a.ngrok.io/plotly_data_test/55/55_kde.png","http://772bd91a.ngrok.io/plotly_data_test/55/55_scatter.png","Scatter (4)","ronak"
"35773","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1201","13","Fri May 05 06:28:42 UTC 2019","Fri May 05 06:29:13 UTC 2019","30","http://772bd91a.ngrok.io/plotly_data_test/56/56_hex.png","http://772bd91a.ngrok.io/plotly_data_test/56/56_line.png","http://772bd91a.ngrok.io/plotly_data_test/56/56_kde.png","http://772bd91a.ngrok.io/plotly_data_test/56/56_scatter.png","Hex (1)","ronak"
"35774","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1202","13","Fri May 05 06:29:13 UTC 2019","Fri May 05 06:29:36 UTC 2019","22","http://772bd91a.ngrok.io/plotly_data_test/57/57_hex.png","http://772bd91a.ngrok.io/plotly_data_test/57/57_line.png","http://772bd91a.ngrok.io/plotly_data_test/57/57_kde.png","http://772bd91a.ngrok.io/plotly_data_test/57/57_scatter.png","KDE (3)","ronak"
"35775","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1203","13","Fri May 05 06:29:36 UTC 2019","Fri May 05 06:29:52 UTC 2019","15","http://772bd91a.ngrok.io/plotly_data_test/58/58_hex.png","http://772bd91a.ngrok.io/plotly_data_test/58/58_line.png","http://772bd91a.ngrok.io/plotly_data_test/58/58_kde.png","http://772bd91a.ngrok.io/plotly_data_test/58/58_scatter.png","Hex (1)","ronak"
"35776","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1204","13","Fri May 05 06:29:53 UTC 2019","Fri May 05 06:30:09 UTC 2019","15","http://772bd91a.ngrok.io/plotly_data_test/59/59_hex.png","http://772bd91a.ngrok.io/plotly_data_test/59/59_line.png","http://772bd91a.ngrok.io/plotly_data_test/59/59_kde.png","http://772bd91a.ngrok.io/plotly_data_test/59/59_scatter.png","Hex (1)","ronak"
"35778","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1206","13","Fri May 05 06:30:24 UTC 2019","Fri May 05 06:30:42 UTC 2019","17","http://772bd91a.ngrok.io/plotly_data_test/61/61_hex.png","http://772bd91a.ngrok.io/plotly_data_test/61/61_line.png","http://772bd91a.ngrok.io/plotly_data_test/61/61_kde.png","http://772bd91a.ngrok.io/plotly_data_test/61/61_scatter.png","Scatter (4)","ronak"
"35779","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1207","13","Fri May 05 06:30:43 UTC 2019","Fri May 05 06:30:57 UTC 2019","14","http://772bd91a.ngrok.io/plotly_data_test/62/62_hex.png","http://772bd91a.ngrok.io/plotly_data_test/62/62_line.png","http://772bd91a.ngrok.io/plotly_data_test/62/62_kde.png","http://772bd91a.ngrok.io/plotly_data_test/62/62_scatter.png","Hex (1)","ronak"
"35780","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1208","13","Fri May 05 06:30:58 UTC 2019","Fri May 05 06:31:14 UTC 2019","15","http://772bd91a.ngrok.io/plotly_data_test/63/63_hex.png","http://772bd91a.ngrok.io/plotly_data_test/63/63_line.png","http://772bd91a.ngrok.io/plotly_data_test/63/63_kde.png","http://772bd91a.ngrok.io/plotly_data_test/63/63_scatter.png","Scatter (4)","ronak"
"35781","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1209","13","Fri May 05 06:31:14 UTC 2019","Fri May 05 06:31:35 UTC 2019","20","http://772bd91a.ngrok.io/plotly_data_test/64/64_hex.png","http://772bd91a.ngrok.io/plotly_data_test/64/64_line.png","http://772bd91a.ngrok.io/plotly_data_test/64/64_kde.png","http://772bd91a.ngrok.io/plotly_data_test/64/64_scatter.png","Hex (1)","ronak"
"35782","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1210","13","Fri May 05 06:31:36 UTC 2019","Fri May 05 06:35:25 UTC 2019","228","http://772bd91a.ngrok.io/plotly_data_test/65/65_hex.png","http://772bd91a.ngrok.io/plotly_data_test/65/65_line.png","http://772bd91a.ngrok.io/plotly_data_test/65/65_kde.png","http://772bd91a.ngrok.io/plotly_data_test/65/65_scatter.png","Hex (1)","ronak"
"35783","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1211","13","Fri May 05 06:35:26 UTC 2019","Fri May 05 06:35:39 UTC 2019","13","http://772bd91a.ngrok.io/plotly_data_test/66/66_hex.png","http://772bd91a.ngrok.io/plotly_data_test/66/66_line.png","http://772bd91a.ngrok.io/plotly_data_test/66/66_kde.png","http://772bd91a.ngrok.io/plotly_data_test/66/66_scatter.png","Scatter (4)","ronak"
"35786","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1214","13","Fri May 05 06:36:04 UTC 2019","Fri May 05 06:36:19 UTC 2019","14","http://772bd91a.ngrok.io/plotly_data_test/69/69_hex.png","http://772bd91a.ngrok.io/plotly_data_test/69/69_line.png","http://772bd91a.ngrok.io/plotly_data_test/69/69_kde.png","http://772bd91a.ngrok.io/plotly_data_test/69/69_scatter.png","Scatter (4)","ronak"
"35788","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1216","13","Fri May 05 06:36:35 UTC 2019","Fri May 05 06:36:47 UTC 2019","11","http://772bd91a.ngrok.io/plotly_data_test/71/71_hex.png","http://772bd91a.ngrok.io/plotly_data_test/71/71_line.png","http://772bd91a.ngrok.io/plotly_data_test/71/71_kde.png","http://772bd91a.ngrok.io/plotly_data_test/71/71_scatter.png","Hex (1)","ronak"
"35792","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1220","13","Fri May 05 06:37:31 UTC 2019","Fri May 05 06:37:44 UTC 2019","12","http://772bd91a.ngrok.io/plotly_data_test/75/75_hex.png","http://772bd91a.ngrok.io/plotly_data_test/75/75_line.png","http://772bd91a.ngrok.io/plotly_data_test/75/75_kde.png","http://772bd91a.ngrok.io/plotly_data_test/75/75_scatter.png","Hex (1)","ronak"
"35794","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1222","13","Fri May 05 06:37:57 UTC 2019","Fri May 05 06:38:12 UTC 2019","14","http://772bd91a.ngrok.io/plotly_data_test/77/77_hex.png","http://772bd91a.ngrok.io/plotly_data_test/77/77_line.png","http://772bd91a.ngrok.io/plotly_data_test/77/77_kde.png","http://772bd91a.ngrok.io/plotly_data_test/77/77_scatter.png","Scatter (4)","ronak"
"35795","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1223","13","Fri May 05 06:38:12 UTC 2019","Fri May 05 06:38:26 UTC 2019","13","http://772bd91a.ngrok.io/plotly_data_test/78/78_hex.png","http://772bd91a.ngrok.io/plotly_data_test/78/78_line.png","http://772bd91a.ngrok.io/plotly_data_test/78/78_kde.png","http://772bd91a.ngrok.io/plotly_data_test/78/78_scatter.png","Line (2)","ronak"
"35796","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1224","13","Fri May 05 06:38:27 UTC 2019","Fri May 05 06:38:37 UTC 2019","9","http://772bd91a.ngrok.io/plotly_data_test/79/79_hex.png","http://772bd91a.ngrok.io/plotly_data_test/79/79_line.png","http://772bd91a.ngrok.io/plotly_data_test/79/79_kde.png","http://772bd91a.ngrok.io/plotly_data_test/79/79_scatter.png","Scatter (4)","ronak"
"35797","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1225","13","Fri May 05 06:38:38 UTC 2019","Fri May 05 06:38:51 UTC 2019","13","http://772bd91a.ngrok.io/plotly_data_test/80/80_hex.png","http://772bd91a.ngrok.io/plotly_data_test/80/80_line.png","http://772bd91a.ngrok.io/plotly_data_test/80/80_kde.png","http://772bd91a.ngrok.io/plotly_data_test/80/80_scatter.png","Scatter (4)","ronak"
"35798","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1226","13","Fri May 05 06:38:52 UTC 2019","Fri May 05 06:39:02 UTC 2019","10","http://772bd91a.ngrok.io/plotly_data_test/81/81_hex.png","http://772bd91a.ngrok.io/plotly_data_test/81/81_line.png","http://772bd91a.ngrok.io/plotly_data_test/81/81_kde.png","http://772bd91a.ngrok.io/plotly_data_test/81/81_scatter.png","Scatter (4)","ronak"
"35799","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1227","13","Fri May 05 06:39:03 UTC 2019","Fri May 05 06:39:13 UTC 2019","9","http://772bd91a.ngrok.io/plotly_data_test/82/82_hex.png","http://772bd91a.ngrok.io/plotly_data_test/82/82_line.png","http://772bd91a.ngrok.io/plotly_data_test/82/82_kde.png","http://772bd91a.ngrok.io/plotly_data_test/82/82_scatter.png","Scatter (4)","ronak"
"35800","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1228","13","Fri May 05 06:39:14 UTC 2019","Fri May 05 06:45:33 UTC 2019","379","http://772bd91a.ngrok.io/plotly_data_test/83/83_hex.png","http://772bd91a.ngrok.io/plotly_data_test/83/83_line.png","http://772bd91a.ngrok.io/plotly_data_test/83/83_kde.png","http://772bd91a.ngrok.io/plotly_data_test/83/83_scatter.png","Scatter (4)","ronak"
"35801","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1229","13","Fri May 05 06:45:34 UTC 2019","Fri May 05 06:46:29 UTC 2019","55","http://772bd91a.ngrok.io/plotly_data_test/84/84_hex.png","http://772bd91a.ngrok.io/plotly_data_test/84/84_line.png","http://772bd91a.ngrok.io/plotly_data_test/84/84_kde.png","http://772bd91a.ngrok.io/plotly_data_test/84/84_scatter.png","Hex (1)","ronak"
"35802","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1230","13","Fri May 05 06:46:30 UTC 2019","Fri May 05 06:46:42 UTC 2019","12","http://772bd91a.ngrok.io/plotly_data_test/85/85_hex.png","http://772bd91a.ngrok.io/plotly_data_test/85/85_line.png","http://772bd91a.ngrok.io/plotly_data_test/85/85_kde.png","http://772bd91a.ngrok.io/plotly_data_test/85/85_scatter.png","Scatter (4)","ronak"
"35803","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1231","13","Fri May 05 06:46:43 UTC 2019","Fri May 05 06:46:59 UTC 2019","15","http://772bd91a.ngrok.io/plotly_data_test/86/86_hex.png","http://772bd91a.ngrok.io/plotly_data_test/86/86_line.png","http://772bd91a.ngrok.io/plotly_data_test/86/86_kde.png","http://772bd91a.ngrok.io/plotly_data_test/86/86_scatter.png","Scatter (4)","ronak"
"35804","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1232","13","Fri May 05 06:46:59 UTC 2019","Fri May 05 06:47:09 UTC 2019","9","http://772bd91a.ngrok.io/plotly_data_test/87/87_hex.png","http://772bd91a.ngrok.io/plotly_data_test/87/87_line.png","http://772bd91a.ngrok.io/plotly_data_test/87/87_kde.png","http://772bd91a.ngrok.io/plotly_data_test/87/87_scatter.png","Scatter (4)","ronak"
"35805","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1233","13","Fri May 05 06:47:10 UTC 2019","Fri May 05 06:47:20 UTC 2019","10","http://772bd91a.ngrok.io/plotly_data_test/88/88_hex.png","http://772bd91a.ngrok.io/plotly_data_test/88/88_line.png","http://772bd91a.ngrok.io/plotly_data_test/88/88_kde.png","http://772bd91a.ngrok.io/plotly_data_test/88/88_scatter.png","Scatter (4)","ronak"
"35806","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1234","13","Fri May 05 06:47:21 UTC 2019","Fri May 05 06:47:42 UTC 2019","21","http://772bd91a.ngrok.io/plotly_data_test/89/89_hex.png","http://772bd91a.ngrok.io/plotly_data_test/89/89_line.png","http://772bd91a.ngrok.io/plotly_data_test/89/89_kde.png","http://772bd91a.ngrok.io/plotly_data_test/89/89_scatter.png","Scatter (4)","ronak"
"35807","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1235","13","Fri May 05 06:47:43 UTC 2019","Fri May 05 06:47:54 UTC 2019","11","http://772bd91a.ngrok.io/plotly_data_test/90/90_hex.png","http://772bd91a.ngrok.io/plotly_data_test/90/90_line.png","http://772bd91a.ngrok.io/plotly_data_test/90/90_kde.png","http://772bd91a.ngrok.io/plotly_data_test/90/90_scatter.png","Scatter (4)","ronak"
"35808","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1236","13","Fri May 05 06:47:55 UTC 2019","Fri May 05 06:48:09 UTC 2019","13","http://772bd91a.ngrok.io/plotly_data_test/91/91_hex.png","http://772bd91a.ngrok.io/plotly_data_test/91/91_line.png","http://772bd91a.ngrok.io/plotly_data_test/91/91_kde.png","http://772bd91a.ngrok.io/plotly_data_test/91/91_scatter.png","Scatter (4)","ronak"
"35809","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1237","13","Fri May 05 06:48:09 UTC 2019","Fri May 05 06:48:22 UTC 2019","12","http://772bd91a.ngrok.io/plotly_data_test/92/92_hex.png","http://772bd91a.ngrok.io/plotly_data_test/92/92_line.png","http://772bd91a.ngrok.io/plotly_data_test/92/92_kde.png","http://772bd91a.ngrok.io/plotly_data_test/92/92_scatter.png","Scatter (4)","ronak"
"35810","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1238","13","Fri May 05 06:48:23 UTC 2019","Fri May 05 06:48:34 UTC 2019","10","http://772bd91a.ngrok.io/plotly_data_test/93/93_hex.png","http://772bd91a.ngrok.io/plotly_data_test/93/93_line.png","http://772bd91a.ngrok.io/plotly_data_test/93/93_kde.png","http://772bd91a.ngrok.io/plotly_data_test/93/93_scatter.png","Scatter (4)","ronak"
"35811","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1239","13","Fri May 05 06:48:34 UTC 2019","Fri May 05 06:48:45 UTC 2019","10","http://772bd91a.ngrok.io/plotly_data_test/94/94_hex.png","http://772bd91a.ngrok.io/plotly_data_test/94/94_line.png","http://772bd91a.ngrok.io/plotly_data_test/94/94_kde.png","http://772bd91a.ngrok.io/plotly_data_test/94/94_scatter.png","Scatter (4)","ronak"
"35812","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1240","13","Fri May 05 06:48:46 UTC 2019","Fri May 05 06:48:55 UTC 2019","9","http://772bd91a.ngrok.io/plotly_data_test/95/95_hex.png","http://772bd91a.ngrok.io/plotly_data_test/95/95_line.png","http://772bd91a.ngrok.io/plotly_data_test/95/95_kde.png","http://772bd91a.ngrok.io/plotly_data_test/95/95_scatter.png","Scatter (4)","ronak"
"35813","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1241","13","Fri May 05 06:48:56 UTC 2019","Fri May 05 06:49:08 UTC 2019","12","http://772bd91a.ngrok.io/plotly_data_test/96/96_hex.png","http://772bd91a.ngrok.io/plotly_data_test/96/96_line.png","http://772bd91a.ngrok.io/plotly_data_test/96/96_kde.png","http://772bd91a.ngrok.io/plotly_data_test/96/96_scatter.png","Scatter (4)","ronak"
"35814","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1242","13","Fri May 05 06:49:09 UTC 2019","Fri May 05 06:49:22 UTC 2019","13","http://772bd91a.ngrok.io/plotly_data_test/97/97_hex.png","http://772bd91a.ngrok.io/plotly_data_test/97/97_line.png","http://772bd91a.ngrok.io/plotly_data_test/97/97_kde.png","http://772bd91a.ngrok.io/plotly_data_test/97/97_scatter.png","Scatter (4)","ronak"
"35815","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1243","13","Fri May 05 06:49:23 UTC 2019","Fri May 05 06:49:34 UTC 2019","10","http://772bd91a.ngrok.io/plotly_data_test/98/98_hex.png","http://772bd91a.ngrok.io/plotly_data_test/98/98_line.png","http://772bd91a.ngrok.io/plotly_data_test/98/98_kde.png","http://772bd91a.ngrok.io/plotly_data_test/98/98_scatter.png","Scatter (4)","ronak"
"35816","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1244","13","Fri May 05 06:49:35 UTC 2019","Fri May 05 06:49:45 UTC 2019","10","http://772bd91a.ngrok.io/plotly_data_test/99/99_hex.png","http://772bd91a.ngrok.io/plotly_data_test/99/99_line.png","http://772bd91a.ngrok.io/plotly_data_test/99/99_kde.png","http://772bd91a.ngrok.io/plotly_data_test/99/99_scatter.png","Scatter (4)","ronak"
"35730","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1246","12","Fri May 05 06:53:11 UTC 2019","Fri May 05 06:53:17 UTC 2019","5","http://772bd91a.ngrok.io/plotly_data_test/13/13_hex.png","http://772bd91a.ngrok.io/plotly_data_test/13/13_line.png","http://772bd91a.ngrok.io/plotly_data_test/13/13_kde.png","http://772bd91a.ngrok.io/plotly_data_test/13/13_scatter.png","Hex (1)","prakhar"
"35732","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1247","12","Fri May 05 06:53:49 UTC 2019","Fri May 05 06:53:54 UTC 2019","5","http://772bd91a.ngrok.io/plotly_data_test/15/15_hex.png","http://772bd91a.ngrok.io/plotly_data_test/15/15_line.png","http://772bd91a.ngrok.io/plotly_data_test/15/15_kde.png","http://772bd91a.ngrok.io/plotly_data_test/15/15_scatter.png","KDE (3)","prakhar"
"35734","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1248","12","Fri May 05 06:54:15 UTC 2019","Fri May 05 06:54:22 UTC 2019","7","http://772bd91a.ngrok.io/plotly_data_test/17/17_hex.png","http://772bd91a.ngrok.io/plotly_data_test/17/17_line.png","http://772bd91a.ngrok.io/plotly_data_test/17/17_kde.png","http://772bd91a.ngrok.io/plotly_data_test/17/17_scatter.png","Scatter (4)","prakhar"
"35738","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1249","12","Fri May 05 07:51:11 UTC 2019","Fri May 05 07:51:20 UTC 2019","9","http://772bd91a.ngrok.io/plotly_data_test/21/21_hex.png","http://772bd91a.ngrok.io/plotly_data_test/21/21_line.png","http://772bd91a.ngrok.io/plotly_data_test/21/21_kde.png","http://772bd91a.ngrok.io/plotly_data_test/21/21_scatter.png","KDE (3)","prakhar"
"35739","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1250","12","Fri May 05 07:51:34 UTC 2019","Fri May 05 07:51:45 UTC 2019","10","http://772bd91a.ngrok.io/plotly_data_test/22/22_hex.png","http://772bd91a.ngrok.io/plotly_data_test/22/22_line.png","http://772bd91a.ngrok.io/plotly_data_test/22/22_kde.png","http://772bd91a.ngrok.io/plotly_data_test/22/22_scatter.png","Line (2)","prakhar"
"35740","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1251","12","Fri May 05 07:51:46 UTC 2019","Fri May 05 07:51:58 UTC 2019","12","http://772bd91a.ngrok.io/plotly_data_test/23/23_hex.png","http://772bd91a.ngrok.io/plotly_data_test/23/23_line.png","http://772bd91a.ngrok.io/plotly_data_test/23/23_kde.png","http://772bd91a.ngrok.io/plotly_data_test/23/23_scatter.png","Line (2)","prakhar"
"35741","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1252","12","Fri May 05 07:51:59 UTC 2019","Fri May 05 07:52:14 UTC 2019","15","http://772bd91a.ngrok.io/plotly_data_test/24/24_hex.png","http://772bd91a.ngrok.io/plotly_data_test/24/24_line.png","http://772bd91a.ngrok.io/plotly_data_test/24/24_kde.png","http://772bd91a.ngrok.io/plotly_data_test/24/24_scatter.png","Scatter (4)","prakhar"
"35742","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1253","12","Fri May 05 07:52:15 UTC 2019","Fri May 05 07:52:27 UTC 2019","12","http://772bd91a.ngrok.io/plotly_data_test/25/25_hex.png","http://772bd91a.ngrok.io/plotly_data_test/25/25_line.png","http://772bd91a.ngrok.io/plotly_data_test/25/25_kde.png","http://772bd91a.ngrok.io/plotly_data_test/25/25_scatter.png","Scatter (4)","prakhar"
"35743","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1254","12","Fri May 05 07:52:28 UTC 2019","Fri May 05 07:53:11 UTC 2019","42","http://772bd91a.ngrok.io/plotly_data_test/26/26_hex.png","http://772bd91a.ngrok.io/plotly_data_test/26/26_line.png","http://772bd91a.ngrok.io/plotly_data_test/26/26_kde.png","http://772bd91a.ngrok.io/plotly_data_test/26/26_scatter.png","Hex (1)","prakhar"
"35744","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1255","12","Fri May 05 07:53:11 UTC 2019","Fri May 05 07:53:28 UTC 2019","16","http://772bd91a.ngrok.io/plotly_data_test/27/27_hex.png","http://772bd91a.ngrok.io/plotly_data_test/27/27_line.png","http://772bd91a.ngrok.io/plotly_data_test/27/27_kde.png","http://772bd91a.ngrok.io/plotly_data_test/27/27_scatter.png","Scatter (4)","prakhar"
"35745","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1256","12","Fri May 05 07:53:28 UTC 2019","Fri May 05 07:53:52 UTC 2019","23","http://772bd91a.ngrok.io/plotly_data_test/28/28_hex.png","http://772bd91a.ngrok.io/plotly_data_test/28/28_line.png","http://772bd91a.ngrok.io/plotly_data_test/28/28_kde.png","http://772bd91a.ngrok.io/plotly_data_test/28/28_scatter.png","Scatter (4)","prakhar"
"35746","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1257","12","Fri May 05 07:53:53 UTC 2019","Fri May 05 07:54:15 UTC 2019","22","http://772bd91a.ngrok.io/plotly_data_test/29/29_hex.png","http://772bd91a.ngrok.io/plotly_data_test/29/29_line.png","http://772bd91a.ngrok.io/plotly_data_test/29/29_kde.png","http://772bd91a.ngrok.io/plotly_data_test/29/29_scatter.png","KDE (3)","prakhar"
"35784","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1259","12","Fri May 05 07:55:56 UTC 2019","Fri May 05 07:56:06 UTC 2019","9","http://772bd91a.ngrok.io/plotly_data_test/67/67_hex.png","http://772bd91a.ngrok.io/plotly_data_test/67/67_line.png","http://772bd91a.ngrok.io/plotly_data_test/67/67_kde.png","http://772bd91a.ngrok.io/plotly_data_test/67/67_scatter.png","KDE (3)","prakhar"
"35785","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1261","12","Fri May 05 07:56:49 UTC 2019","Fri May 05 07:56:54 UTC 2019","5","http://772bd91a.ngrok.io/plotly_data_test/68/68_hex.png","http://772bd91a.ngrok.io/plotly_data_test/68/68_line.png","http://772bd91a.ngrok.io/plotly_data_test/68/68_kde.png","http://772bd91a.ngrok.io/plotly_data_test/68/68_scatter.png","Scatter (4)","prakhar"
"35787","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1263","12","Fri May 05 07:57:36 UTC 2019","Fri May 05 07:57:42 UTC 2019","6","http://772bd91a.ngrok.io/plotly_data_test/70/70_hex.png","http://772bd91a.ngrok.io/plotly_data_test/70/70_line.png","http://772bd91a.ngrok.io/plotly_data_test/70/70_kde.png","http://772bd91a.ngrok.io/plotly_data_test/70/70_scatter.png","Hex (1)","prakhar"
"35789","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1265","12","Fri May 05 07:58:26 UTC 2019","Fri May 05 07:58:47 UTC 2019","21","http://772bd91a.ngrok.io/plotly_data_test/72/72_hex.png","http://772bd91a.ngrok.io/plotly_data_test/72/72_line.png","http://772bd91a.ngrok.io/plotly_data_test/72/72_kde.png","http://772bd91a.ngrok.io/plotly_data_test/72/72_scatter.png","Hex (1)","prakhar"
"35790","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1266","12","Fri May 05 07:59:23 UTC 2019","Fri May 05 07:59:43 UTC 2019","20","http://772bd91a.ngrok.io/plotly_data_test/73/73_hex.png","http://772bd91a.ngrok.io/plotly_data_test/73/73_line.png","http://772bd91a.ngrok.io/plotly_data_test/73/73_kde.png","http://772bd91a.ngrok.io/plotly_data_test/73/73_scatter.png","Scatter (4)","prakhar"
"35791","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1267","12","Fri May 05 08:00:27 UTC 2019","Fri May 05 08:01:20 UTC 2019","53","http://772bd91a.ngrok.io/plotly_data_test/74/74_hex.png","http://772bd91a.ngrok.io/plotly_data_test/74/74_line.png","http://772bd91a.ngrok.io/plotly_data_test/74/74_kde.png","http://772bd91a.ngrok.io/plotly_data_test/74/74_scatter.png","Scatter (4)","prakhar"
"35718","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1277","19","Fri May 05 10:34:58 UTC 2019","Fri May 05 10:35:08 UTC 2019","10","http://772bd91a.ngrok.io/plotly_data_test/1/1_hex.png","http://772bd91a.ngrok.io/plotly_data_test/1/1_line.png","http://772bd91a.ngrok.io/plotly_data_test/1/1_kde.png","http://772bd91a.ngrok.io/plotly_data_test/1/1_scatter.png","Hex (1)","mukund"
"35719","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1279","19","Fri May 05 10:35:14 UTC 2019","Fri May 05 10:35:53 UTC 2019","39","http://772bd91a.ngrok.io/plotly_data_test/2/2_hex.png","http://772bd91a.ngrok.io/plotly_data_test/2/2_line.png","http://772bd91a.ngrok.io/plotly_data_test/2/2_kde.png","http://772bd91a.ngrok.io/plotly_data_test/2/2_scatter.png","KDE (3)","mukund"
"35720","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1289","19","Fri May 05 10:37:42 UTC 2019","Fri May 05 10:38:37 UTC 2019","54","http://772bd91a.ngrok.io/plotly_data_test/3/3_hex.png","http://772bd91a.ngrok.io/plotly_data_test/3/3_line.png","http://772bd91a.ngrok.io/plotly_data_test/3/3_kde.png","http://772bd91a.ngrok.io/plotly_data_test/3/3_scatter.png","Hex (1)","mukund"
"35721","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1292","19","Fri May 05 10:38:42 UTC 2019","Fri May 05 10:38:57 UTC 2019","14","http://772bd91a.ngrok.io/plotly_data_test/4/4_hex.png","http://772bd91a.ngrok.io/plotly_data_test/4/4_line.png","http://772bd91a.ngrok.io/plotly_data_test/4/4_kde.png","http://772bd91a.ngrok.io/plotly_data_test/4/4_scatter.png","KDE (3)","mukund"
"35723","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1294","22","Fri May 05 10:52:43 UTC 2019","Fri May 05 10:53:14 UTC 2019","30","http://772bd91a.ngrok.io/plotly_data_test/6/6_hex.png","http://772bd91a.ngrok.io/plotly_data_test/6/6_line.png","http://772bd91a.ngrok.io/plotly_data_test/6/6_kde.png","http://772bd91a.ngrok.io/plotly_data_test/6/6_scatter.png","Line (2)","rishav"
"35724","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1328","22","Fri May 05 11:04:42 UTC 2019","Fri May 05 11:05:24 UTC 2019","41","http://772bd91a.ngrok.io/plotly_data_test/7/7_hex.png","http://772bd91a.ngrok.io/plotly_data_test/7/7_line.png","http://772bd91a.ngrok.io/plotly_data_test/7/7_kde.png","http://772bd91a.ngrok.io/plotly_data_test/7/7_scatter.png","Line (2)","rishav"
"35725","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1329","22","Fri May 05 11:05:24 UTC 2019","Fri May 05 11:05:36 UTC 2019","11","http://772bd91a.ngrok.io/plotly_data_test/8/8_hex.png","http://772bd91a.ngrok.io/plotly_data_test/8/8_line.png","http://772bd91a.ngrok.io/plotly_data_test/8/8_kde.png","http://772bd91a.ngrok.io/plotly_data_test/8/8_scatter.png","Line (2)","rishav"
"35726","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1330","22","Fri May 05 11:05:36 UTC 2019","Fri May 05 11:05:43 UTC 2019","6","http://772bd91a.ngrok.io/plotly_data_test/9/9_hex.png","http://772bd91a.ngrok.io/plotly_data_test/9/9_line.png","http://772bd91a.ngrok.io/plotly_data_test/9/9_kde.png","http://772bd91a.ngrok.io/plotly_data_test/9/9_scatter.png","Line (2)","rishav"
"35727","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1331","22","Fri May 05 11:05:43 UTC 2019","Fri May 05 11:05:50 UTC 2019","6","http://772bd91a.ngrok.io/plotly_data_test/10/10_hex.png","http://772bd91a.ngrok.io/plotly_data_test/10/10_line.png","http://772bd91a.ngrok.io/plotly_data_test/10/10_kde.png","http://772bd91a.ngrok.io/plotly_data_test/10/10_scatter.png","Line (2)","rishav"
"35728","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1332","22","Fri May 05 11:05:50 UTC 2019","Fri May 05 11:06:19 UTC 2019","28","http://772bd91a.ngrok.io/plotly_data_test/11/11_hex.png","http://772bd91a.ngrok.io/plotly_data_test/11/11_line.png","http://772bd91a.ngrok.io/plotly_data_test/11/11_kde.png","http://772bd91a.ngrok.io/plotly_data_test/11/11_scatter.png","Line (2)","rishav"
"35729","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1333","22","Fri May 05 11:06:20 UTC 2019","Fri May 05 11:06:27 UTC 2019","7","http://772bd91a.ngrok.io/plotly_data_test/12/12_hex.png","http://772bd91a.ngrok.io/plotly_data_test/12/12_line.png","http://772bd91a.ngrok.io/plotly_data_test/12/12_kde.png","http://772bd91a.ngrok.io/plotly_data_test/12/12_scatter.png","Line (2)","rishav"
"35730","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1334","22","Fri May 05 11:06:27 UTC 2019","Fri May 05 11:07:02 UTC 2019","35","http://772bd91a.ngrok.io/plotly_data_test/13/13_hex.png","http://772bd91a.ngrok.io/plotly_data_test/13/13_line.png","http://772bd91a.ngrok.io/plotly_data_test/13/13_kde.png","http://772bd91a.ngrok.io/plotly_data_test/13/13_scatter.png","Line (2)","rishav"
"35731","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1336","22","Fri May 05 11:07:03 UTC 2019","Fri May 05 11:07:13 UTC 2019","10","http://772bd91a.ngrok.io/plotly_data_test/14/14_hex.png","http://772bd91a.ngrok.io/plotly_data_test/14/14_line.png","http://772bd91a.ngrok.io/plotly_data_test/14/14_kde.png","http://772bd91a.ngrok.io/plotly_data_test/14/14_scatter.png","KDE (3)","rishav"
"35732","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1337","22","Fri May 05 11:07:13 UTC 2019","Fri May 05 11:07:24 UTC 2019","10","http://772bd91a.ngrok.io/plotly_data_test/15/15_hex.png","http://772bd91a.ngrok.io/plotly_data_test/15/15_line.png","http://772bd91a.ngrok.io/plotly_data_test/15/15_kde.png","http://772bd91a.ngrok.io/plotly_data_test/15/15_scatter.png","Line (2)","rishav"
"35733","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1338","22","Fri May 05 11:07:25 UTC 2019","Fri May 05 11:07:38 UTC 2019","12","http://772bd91a.ngrok.io/plotly_data_test/16/16_hex.png","http://772bd91a.ngrok.io/plotly_data_test/16/16_line.png","http://772bd91a.ngrok.io/plotly_data_test/16/16_kde.png","http://772bd91a.ngrok.io/plotly_data_test/16/16_scatter.png","KDE (3)","rishav"
"35734","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1339","22","Fri May 05 11:07:38 UTC 2019","Fri May 05 11:07:57 UTC 2019","19","http://772bd91a.ngrok.io/plotly_data_test/17/17_hex.png","http://772bd91a.ngrok.io/plotly_data_test/17/17_line.png","http://772bd91a.ngrok.io/plotly_data_test/17/17_kde.png","http://772bd91a.ngrok.io/plotly_data_test/17/17_scatter.png","KDE (3)","rishav"
"35735","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1341","22","Fri May 05 11:07:58 UTC 2019","Fri May 05 11:08:07 UTC 2019","8","http://772bd91a.ngrok.io/plotly_data_test/18/18_hex.png","http://772bd91a.ngrok.io/plotly_data_test/18/18_line.png","http://772bd91a.ngrok.io/plotly_data_test/18/18_kde.png","http://772bd91a.ngrok.io/plotly_data_test/18/18_scatter.png","KDE (3)","rishav"
"35736","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1342","22","Fri May 05 11:08:07 UTC 2019","Fri May 05 11:08:18 UTC 2019","10","http://772bd91a.ngrok.io/plotly_data_test/19/19_hex.png","http://772bd91a.ngrok.io/plotly_data_test/19/19_line.png","http://772bd91a.ngrok.io/plotly_data_test/19/19_kde.png","http://772bd91a.ngrok.io/plotly_data_test/19/19_scatter.png","Line (2)","rishav"
"35737","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1344","22","Fri May 05 11:08:18 UTC 2019","Fri May 05 11:08:25 UTC 2019","6","http://772bd91a.ngrok.io/plotly_data_test/20/20_hex.png","http://772bd91a.ngrok.io/plotly_data_test/20/20_line.png","http://772bd91a.ngrok.io/plotly_data_test/20/20_kde.png","http://772bd91a.ngrok.io/plotly_data_test/20/20_scatter.png","Line (2)","rishav"
"35738","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1345","22","Fri May 05 11:08:25 UTC 2019","Fri May 05 11:08:37 UTC 2019","12","http://772bd91a.ngrok.io/plotly_data_test/21/21_hex.png","http://772bd91a.ngrok.io/plotly_data_test/21/21_line.png","http://772bd91a.ngrok.io/plotly_data_test/21/21_kde.png","http://772bd91a.ngrok.io/plotly_data_test/21/21_scatter.png","Line (2)","rishav"
"35739","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1347","22","Fri May 05 11:08:38 UTC 2019","Fri May 05 11:08:44 UTC 2019","5","http://772bd91a.ngrok.io/plotly_data_test/22/22_hex.png","http://772bd91a.ngrok.io/plotly_data_test/22/22_line.png","http://772bd91a.ngrok.io/plotly_data_test/22/22_kde.png","http://772bd91a.ngrok.io/plotly_data_test/22/22_scatter.png","Line (2)","rishav"
"35740","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1348","22","Fri May 05 11:08:44 UTC 2019","Fri May 05 11:10:44 UTC 2019","119","http://772bd91a.ngrok.io/plotly_data_test/23/23_hex.png","http://772bd91a.ngrok.io/plotly_data_test/23/23_line.png","http://772bd91a.ngrok.io/plotly_data_test/23/23_kde.png","http://772bd91a.ngrok.io/plotly_data_test/23/23_scatter.png","Line (2)","rishav"
"35741","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1350","22","Fri May 05 11:10:44 UTC 2019","Fri May 05 11:11:11 UTC 2019","26","http://772bd91a.ngrok.io/plotly_data_test/24/24_hex.png","http://772bd91a.ngrok.io/plotly_data_test/24/24_line.png","http://772bd91a.ngrok.io/plotly_data_test/24/24_kde.png","http://772bd91a.ngrok.io/plotly_data_test/24/24_scatter.png","Line (2)","rishav"
"35742","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1351","22","Fri May 05 11:11:11 UTC 2019","Fri May 05 11:11:19 UTC 2019","7","http://772bd91a.ngrok.io/plotly_data_test/25/25_hex.png","http://772bd91a.ngrok.io/plotly_data_test/25/25_line.png","http://772bd91a.ngrok.io/plotly_data_test/25/25_kde.png","http://772bd91a.ngrok.io/plotly_data_test/25/25_scatter.png","Line (2)","rishav"
"35743","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1353","22","Fri May 05 11:11:19 UTC 2019","Fri May 05 11:11:45 UTC 2019","26","http://772bd91a.ngrok.io/plotly_data_test/26/26_hex.png","http://772bd91a.ngrok.io/plotly_data_test/26/26_line.png","http://772bd91a.ngrok.io/plotly_data_test/26/26_kde.png","http://772bd91a.ngrok.io/plotly_data_test/26/26_scatter.png","Line (2)","rishav"
"35744","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1354","22","Fri May 05 11:11:46 UTC 2019","Fri May 05 11:12:08 UTC 2019","21","http://772bd91a.ngrok.io/plotly_data_test/27/27_hex.png","http://772bd91a.ngrok.io/plotly_data_test/27/27_line.png","http://772bd91a.ngrok.io/plotly_data_test/27/27_kde.png","http://772bd91a.ngrok.io/plotly_data_test/27/27_scatter.png","Hex (1)","rishav"
"35745","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1355","22","Fri May 05 11:12:08 UTC 2019","Fri May 05 11:12:26 UTC 2019","18","http://772bd91a.ngrok.io/plotly_data_test/28/28_hex.png","http://772bd91a.ngrok.io/plotly_data_test/28/28_line.png","http://772bd91a.ngrok.io/plotly_data_test/28/28_kde.png","http://772bd91a.ngrok.io/plotly_data_test/28/28_scatter.png","Line (2)","rishav"
"35746","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1356","22","Fri May 05 11:12:27 UTC 2019","Fri May 05 11:12:33 UTC 2019","5","http://772bd91a.ngrok.io/plotly_data_test/29/29_hex.png","http://772bd91a.ngrok.io/plotly_data_test/29/29_line.png","http://772bd91a.ngrok.io/plotly_data_test/29/29_kde.png","http://772bd91a.ngrok.io/plotly_data_test/29/29_scatter.png","Line (2)","rishav"
"35747","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1357","22","Fri May 05 11:12:33 UTC 2019","Fri May 05 11:12:46 UTC 2019","12","http://772bd91a.ngrok.io/plotly_data_test/30/30_hex.png","http://772bd91a.ngrok.io/plotly_data_test/30/30_line.png","http://772bd91a.ngrok.io/plotly_data_test/30/30_kde.png","http://772bd91a.ngrok.io/plotly_data_test/30/30_scatter.png","Hex (1)","rishav"
"35748","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1358","22","Fri May 05 11:12:46 UTC 2019","Fri May 05 11:13:05 UTC 2019","18","http://772bd91a.ngrok.io/plotly_data_test/31/31_hex.png","http://772bd91a.ngrok.io/plotly_data_test/31/31_line.png","http://772bd91a.ngrok.io/plotly_data_test/31/31_kde.png","http://772bd91a.ngrok.io/plotly_data_test/31/31_scatter.png","Hex (1)","rishav"
"35749","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1359","22","Fri May 05 11:13:05 UTC 2019","Fri May 05 11:13:17 UTC 2019","11","http://772bd91a.ngrok.io/plotly_data_test/32/32_hex.png","http://772bd91a.ngrok.io/plotly_data_test/32/32_line.png","http://772bd91a.ngrok.io/plotly_data_test/32/32_kde.png","http://772bd91a.ngrok.io/plotly_data_test/32/32_scatter.png","Line (2)","rishav"
"35750","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1360","22","Fri May 05 11:13:17 UTC 2019","Fri May 05 11:13:27 UTC 2019","10","http://772bd91a.ngrok.io/plotly_data_test/33/33_hex.png","http://772bd91a.ngrok.io/plotly_data_test/33/33_line.png","http://772bd91a.ngrok.io/plotly_data_test/33/33_kde.png","http://772bd91a.ngrok.io/plotly_data_test/33/33_scatter.png","Hex (1)","rishav"
"35751","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1361","22","Fri May 05 11:13:28 UTC 2019","Fri May 05 11:13:44 UTC 2019","16","http://772bd91a.ngrok.io/plotly_data_test/34/34_hex.png","http://772bd91a.ngrok.io/plotly_data_test/34/34_line.png","http://772bd91a.ngrok.io/plotly_data_test/34/34_kde.png","http://772bd91a.ngrok.io/plotly_data_test/34/34_scatter.png","Hex (1)","rishav"
"35752","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1362","22","Fri May 05 11:13:45 UTC 2019","Fri May 05 11:14:02 UTC 2019","17","http://772bd91a.ngrok.io/plotly_data_test/35/35_hex.png","http://772bd91a.ngrok.io/plotly_data_test/35/35_line.png","http://772bd91a.ngrok.io/plotly_data_test/35/35_kde.png","http://772bd91a.ngrok.io/plotly_data_test/35/35_scatter.png","Line (2)","rishav"
"35753","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1363","22","Fri May 05 11:14:02 UTC 2019","Fri May 05 11:14:22 UTC 2019","19","http://772bd91a.ngrok.io/plotly_data_test/36/36_hex.png","http://772bd91a.ngrok.io/plotly_data_test/36/36_line.png","http://772bd91a.ngrok.io/plotly_data_test/36/36_kde.png","http://772bd91a.ngrok.io/plotly_data_test/36/36_scatter.png","Line (2)","rishav"
"35754","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1365","22","Fri May 05 11:14:22 UTC 2019","Fri May 05 11:25:27 UTC 2019","665","http://772bd91a.ngrok.io/plotly_data_test/37/37_hex.png","http://772bd91a.ngrok.io/plotly_data_test/37/37_line.png","http://772bd91a.ngrok.io/plotly_data_test/37/37_kde.png","http://772bd91a.ngrok.io/plotly_data_test/37/37_scatter.png","Hex (1)","rishav"
"35755","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1376","22","Fri May 05 11:25:27 UTC 2019","Fri May 05 11:25:38 UTC 2019","10","http://772bd91a.ngrok.io/plotly_data_test/38/38_hex.png","http://772bd91a.ngrok.io/plotly_data_test/38/38_line.png","http://772bd91a.ngrok.io/plotly_data_test/38/38_kde.png","http://772bd91a.ngrok.io/plotly_data_test/38/38_scatter.png","Hex (1)","rishav"
"35756","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1377","22","Fri May 05 11:25:38 UTC 2019","Fri May 05 11:25:48 UTC 2019","9","http://772bd91a.ngrok.io/plotly_data_test/39/39_hex.png","http://772bd91a.ngrok.io/plotly_data_test/39/39_line.png","http://772bd91a.ngrok.io/plotly_data_test/39/39_kde.png","http://772bd91a.ngrok.io/plotly_data_test/39/39_scatter.png","Line (2)","rishav"
"35757","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1378","22","Fri May 05 11:25:49 UTC 2019","Fri May 05 11:26:02 UTC 2019","13","http://772bd91a.ngrok.io/plotly_data_test/40/40_hex.png","http://772bd91a.ngrok.io/plotly_data_test/40/40_line.png","http://772bd91a.ngrok.io/plotly_data_test/40/40_kde.png","http://772bd91a.ngrok.io/plotly_data_test/40/40_scatter.png","Line (2)","rishav"
"35758","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1379","22","Fri May 05 11:26:02 UTC 2019","Fri May 05 11:26:11 UTC 2019","8","http://772bd91a.ngrok.io/plotly_data_test/41/41_hex.png","http://772bd91a.ngrok.io/plotly_data_test/41/41_line.png","http://772bd91a.ngrok.io/plotly_data_test/41/41_kde.png","http://772bd91a.ngrok.io/plotly_data_test/41/41_scatter.png","Line (2)","rishav"
"35724","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1414","5","Fri May 05 19:14:48 UTC 2019","Fri May 05 19:14:59 UTC 2019","10","http://772bd91a.ngrok.io/plotly_data_test/7/7_hex.png","http://772bd91a.ngrok.io/plotly_data_test/7/7_line.png","http://772bd91a.ngrok.io/plotly_data_test/7/7_kde.png","http://772bd91a.ngrok.io/plotly_data_test/7/7_scatter.png","Hex (1)","rohit"
"35725","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1415","25","Fri May 05 19:47:47 UTC 2019","Fri May 05 19:47:58 UTC 2019","10","http://772bd91a.ngrok.io/plotly_data_test/8/8_hex.png","http://772bd91a.ngrok.io/plotly_data_test/8/8_line.png","http://772bd91a.ngrok.io/plotly_data_test/8/8_kde.png","http://772bd91a.ngrok.io/plotly_data_test/8/8_scatter.png","Line (2)","saketharsh"
"35726","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1416","25","Fri May 05 19:47:58 UTC 2019","Fri May 05 19:48:10 UTC 2019","11","http://772bd91a.ngrok.io/plotly_data_test/9/9_hex.png","http://772bd91a.ngrok.io/plotly_data_test/9/9_line.png","http://772bd91a.ngrok.io/plotly_data_test/9/9_kde.png","http://772bd91a.ngrok.io/plotly_data_test/9/9_scatter.png","Line (2)","saketharsh"
"35727","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1417","25","Fri May 05 19:48:11 UTC 2019","Fri May 05 19:48:24 UTC 2019","13","http://772bd91a.ngrok.io/plotly_data_test/10/10_hex.png","http://772bd91a.ngrok.io/plotly_data_test/10/10_line.png","http://772bd91a.ngrok.io/plotly_data_test/10/10_kde.png","http://772bd91a.ngrok.io/plotly_data_test/10/10_scatter.png","Line (2)","saketharsh"
"35728","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1418","25","Fri May 05 19:48:25 UTC 2019","Fri May 05 19:48:38 UTC 2019","13","http://772bd91a.ngrok.io/plotly_data_test/11/11_hex.png","http://772bd91a.ngrok.io/plotly_data_test/11/11_line.png","http://772bd91a.ngrok.io/plotly_data_test/11/11_kde.png","http://772bd91a.ngrok.io/plotly_data_test/11/11_scatter.png","Line (2)","saketharsh"
"35729","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1419","25","Fri May 05 19:48:39 UTC 2019","Fri May 05 19:48:58 UTC 2019","18","http://772bd91a.ngrok.io/plotly_data_test/12/12_hex.png","http://772bd91a.ngrok.io/plotly_data_test/12/12_line.png","http://772bd91a.ngrok.io/plotly_data_test/12/12_kde.png","http://772bd91a.ngrok.io/plotly_data_test/12/12_scatter.png","Line (2)","saketharsh"
"35731","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1420","25","Fri May 05 19:48:59 UTC 2019","Fri May 05 19:49:12 UTC 2019","13","http://772bd91a.ngrok.io/plotly_data_test/14/14_hex.png","http://772bd91a.ngrok.io/plotly_data_test/14/14_line.png","http://772bd91a.ngrok.io/plotly_data_test/14/14_kde.png","http://772bd91a.ngrok.io/plotly_data_test/14/14_scatter.png","Scatter (4)","saketharsh"
"35732","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1421","25","Fri May 05 19:49:12 UTC 2019","Fri May 05 19:49:24 UTC 2019","11","http://772bd91a.ngrok.io/plotly_data_test/15/15_hex.png","http://772bd91a.ngrok.io/plotly_data_test/15/15_line.png","http://772bd91a.ngrok.io/plotly_data_test/15/15_kde.png","http://772bd91a.ngrok.io/plotly_data_test/15/15_scatter.png","Line (2)","saketharsh"
"35733","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1422","25","Fri May 05 19:49:25 UTC 2019","Fri May 05 19:49:32 UTC 2019","7","http://772bd91a.ngrok.io/plotly_data_test/16/16_hex.png","http://772bd91a.ngrok.io/plotly_data_test/16/16_line.png","http://772bd91a.ngrok.io/plotly_data_test/16/16_kde.png","http://772bd91a.ngrok.io/plotly_data_test/16/16_scatter.png","Line (2)","saketharsh"
"35734","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1423","25","Fri May 05 19:49:33 UTC 2019","Fri May 05 19:49:50 UTC 2019","16","http://772bd91a.ngrok.io/plotly_data_test/17/17_hex.png","http://772bd91a.ngrok.io/plotly_data_test/17/17_line.png","http://772bd91a.ngrok.io/plotly_data_test/17/17_kde.png","http://772bd91a.ngrok.io/plotly_data_test/17/17_scatter.png","Line (2)","saketharsh"
"35727","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1425","24","Fri May 05 19:53:22 UTC 2019","Fri May 05 19:53:30 UTC 2019","7","http://772bd91a.ngrok.io/plotly_data_test/10/10_hex.png","http://772bd91a.ngrok.io/plotly_data_test/10/10_line.png","http://772bd91a.ngrok.io/plotly_data_test/10/10_kde.png","http://772bd91a.ngrok.io/plotly_data_test/10/10_scatter.png","Line (2)","piyush"
"35735","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1426","24","Fri May 05 19:54:05 UTC 2019","Fri May 05 19:54:12 UTC 2019","6","http://772bd91a.ngrok.io/plotly_data_test/18/18_hex.png","http://772bd91a.ngrok.io/plotly_data_test/18/18_line.png","http://772bd91a.ngrok.io/plotly_data_test/18/18_kde.png","http://772bd91a.ngrok.io/plotly_data_test/18/18_scatter.png","Line (2)","piyush"
"35736","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1427","24","Fri May 05 19:54:32 UTC 2019","Fri May 05 19:54:40 UTC 2019","7","http://772bd91a.ngrok.io/plotly_data_test/19/19_hex.png","http://772bd91a.ngrok.io/plotly_data_test/19/19_line.png","http://772bd91a.ngrok.io/plotly_data_test/19/19_kde.png","http://772bd91a.ngrok.io/plotly_data_test/19/19_scatter.png","Line (2)","piyush"
"35738","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1429","24","Fri May 05 19:55:06 UTC 2019","Fri May 05 19:55:17 UTC 2019","11","http://772bd91a.ngrok.io/plotly_data_test/21/21_hex.png","http://772bd91a.ngrok.io/plotly_data_test/21/21_line.png","http://772bd91a.ngrok.io/plotly_data_test/21/21_kde.png","http://772bd91a.ngrok.io/plotly_data_test/21/21_scatter.png","Line (2)","piyush"
"35740","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1431","24","Fri May 05 19:55:59 UTC 2019","Fri May 05 19:56:13 UTC 2019","14","http://772bd91a.ngrok.io/plotly_data_test/23/23_hex.png","http://772bd91a.ngrok.io/plotly_data_test/23/23_line.png","http://772bd91a.ngrok.io/plotly_data_test/23/23_kde.png","http://772bd91a.ngrok.io/plotly_data_test/23/23_scatter.png","Scatter (4)","piyush"
"35741","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1432","24","Fri May 05 19:56:16 UTC 2019","Fri May 05 19:56:30 UTC 2019","13","http://772bd91a.ngrok.io/plotly_data_test/24/24_hex.png","http://772bd91a.ngrok.io/plotly_data_test/24/24_line.png","http://772bd91a.ngrok.io/plotly_data_test/24/24_kde.png","http://772bd91a.ngrok.io/plotly_data_test/24/24_scatter.png","Scatter (4)","piyush"
"35742","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1433","24","Fri May 05 19:56:33 UTC 2019","Fri May 05 19:56:43 UTC 2019","9","http://772bd91a.ngrok.io/plotly_data_test/25/25_hex.png","http://772bd91a.ngrok.io/plotly_data_test/25/25_line.png","http://772bd91a.ngrok.io/plotly_data_test/25/25_kde.png","http://772bd91a.ngrok.io/plotly_data_test/25/25_scatter.png","Scatter (4)","piyush"
"35743","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1434","24","Fri May 05 19:56:49 UTC 2019","Fri May 05 19:56:59 UTC 2019","10","http://772bd91a.ngrok.io/plotly_data_test/26/26_hex.png","http://772bd91a.ngrok.io/plotly_data_test/26/26_line.png","http://772bd91a.ngrok.io/plotly_data_test/26/26_kde.png","http://772bd91a.ngrok.io/plotly_data_test/26/26_scatter.png","Line (2)","piyush"
"35744","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1435","24","Fri May 05 19:57:02 UTC 2019","Fri May 05 19:57:24 UTC 2019","22","http://772bd91a.ngrok.io/plotly_data_test/27/27_hex.png","http://772bd91a.ngrok.io/plotly_data_test/27/27_line.png","http://772bd91a.ngrok.io/plotly_data_test/27/27_kde.png","http://772bd91a.ngrok.io/plotly_data_test/27/27_scatter.png","Line (2)","piyush"
"35745","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1436","24","Fri May 05 19:57:27 UTC 2019","Fri May 05 19:57:39 UTC 2019","11","http://772bd91a.ngrok.io/plotly_data_test/28/28_hex.png","http://772bd91a.ngrok.io/plotly_data_test/28/28_line.png","http://772bd91a.ngrok.io/plotly_data_test/28/28_kde.png","http://772bd91a.ngrok.io/plotly_data_test/28/28_scatter.png","Scatter (4)","piyush"
"35746","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1437","24","Fri May 05 19:57:44 UTC 2019","Fri May 05 19:57:55 UTC 2019","10","http://772bd91a.ngrok.io/plotly_data_test/29/29_hex.png","http://772bd91a.ngrok.io/plotly_data_test/29/29_line.png","http://772bd91a.ngrok.io/plotly_data_test/29/29_kde.png","http://772bd91a.ngrok.io/plotly_data_test/29/29_scatter.png","Line (2)","piyush"
"35747","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1438","24","Fri May 05 19:57:58 UTC 2019","Fri May 05 19:58:11 UTC 2019","12","http://772bd91a.ngrok.io/plotly_data_test/30/30_hex.png","http://772bd91a.ngrok.io/plotly_data_test/30/30_line.png","http://772bd91a.ngrok.io/plotly_data_test/30/30_kde.png","http://772bd91a.ngrok.io/plotly_data_test/30/30_scatter.png","Scatter (4)","piyush"
"35748","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1439","24","Fri May 05 19:58:14 UTC 2019","Fri May 05 19:58:23 UTC 2019","9","http://772bd91a.ngrok.io/plotly_data_test/31/31_hex.png","http://772bd91a.ngrok.io/plotly_data_test/31/31_line.png","http://772bd91a.ngrok.io/plotly_data_test/31/31_kde.png","http://772bd91a.ngrok.io/plotly_data_test/31/31_scatter.png","Scatter (4)","piyush"
"35749","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1440","24","Fri May 05 19:58:26 UTC 2019","Fri May 05 19:58:41 UTC 2019","14","http://772bd91a.ngrok.io/plotly_data_test/32/32_hex.png","http://772bd91a.ngrok.io/plotly_data_test/32/32_line.png","http://772bd91a.ngrok.io/plotly_data_test/32/32_kde.png","http://772bd91a.ngrok.io/plotly_data_test/32/32_scatter.png","KDE (3)","piyush"
"35750","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1441","24","Fri May 05 19:58:43 UTC 2019","Fri May 05 19:58:54 UTC 2019","10","http://772bd91a.ngrok.io/plotly_data_test/33/33_hex.png","http://772bd91a.ngrok.io/plotly_data_test/33/33_line.png","http://772bd91a.ngrok.io/plotly_data_test/33/33_kde.png","http://772bd91a.ngrok.io/plotly_data_test/33/33_scatter.png","Scatter (4)","piyush"
"35751","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1442","24","Fri May 05 19:58:58 UTC 2019","Fri May 05 19:59:11 UTC 2019","13","http://772bd91a.ngrok.io/plotly_data_test/34/34_hex.png","http://772bd91a.ngrok.io/plotly_data_test/34/34_line.png","http://772bd91a.ngrok.io/plotly_data_test/34/34_kde.png","http://772bd91a.ngrok.io/plotly_data_test/34/34_scatter.png","Line (2)","piyush"
"35752","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1443","24","Fri May 05 19:59:14 UTC 2019","Fri May 05 19:59:21 UTC 2019","7","http://772bd91a.ngrok.io/plotly_data_test/35/35_hex.png","http://772bd91a.ngrok.io/plotly_data_test/35/35_line.png","http://772bd91a.ngrok.io/plotly_data_test/35/35_kde.png","http://772bd91a.ngrok.io/plotly_data_test/35/35_scatter.png","Line (2)","piyush"
"35753","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1444","24","Fri May 05 19:59:24 UTC 2019","Fri May 05 19:59:35 UTC 2019","10","http://772bd91a.ngrok.io/plotly_data_test/36/36_hex.png","http://772bd91a.ngrok.io/plotly_data_test/36/36_line.png","http://772bd91a.ngrok.io/plotly_data_test/36/36_kde.png","http://772bd91a.ngrok.io/plotly_data_test/36/36_scatter.png","KDE (3)","piyush"
"35754","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1445","24","Fri May 05 19:59:37 UTC 2019","Fri May 05 19:59:52 UTC 2019","14","http://772bd91a.ngrok.io/plotly_data_test/37/37_hex.png","http://772bd91a.ngrok.io/plotly_data_test/37/37_line.png","http://772bd91a.ngrok.io/plotly_data_test/37/37_kde.png","http://772bd91a.ngrok.io/plotly_data_test/37/37_scatter.png","Scatter (4)","piyush"
"35755","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1446","24","Fri May 05 19:59:56 UTC 2019","Fri May 05 20:00:09 UTC 2019","12","http://772bd91a.ngrok.io/plotly_data_test/38/38_hex.png","http://772bd91a.ngrok.io/plotly_data_test/38/38_line.png","http://772bd91a.ngrok.io/plotly_data_test/38/38_kde.png","http://772bd91a.ngrok.io/plotly_data_test/38/38_scatter.png","Scatter (4)","piyush"
"35756","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1447","24","Fri May 05 20:00:11 UTC 2019","Fri May 05 20:00:28 UTC 2019","16","http://772bd91a.ngrok.io/plotly_data_test/39/39_hex.png","http://772bd91a.ngrok.io/plotly_data_test/39/39_line.png","http://772bd91a.ngrok.io/plotly_data_test/39/39_kde.png","http://772bd91a.ngrok.io/plotly_data_test/39/39_scatter.png","Line (2)","piyush"
"35757","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1448","24","Fri May 05 20:00:31 UTC 2019","Fri May 05 20:00:55 UTC 2019","24","http://772bd91a.ngrok.io/plotly_data_test/40/40_hex.png","http://772bd91a.ngrok.io/plotly_data_test/40/40_line.png","http://772bd91a.ngrok.io/plotly_data_test/40/40_kde.png","http://772bd91a.ngrok.io/plotly_data_test/40/40_scatter.png","Scatter (4)","piyush"
"35758","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1449","24","Fri May 05 20:01:06 UTC 2019","Fri May 05 20:01:18 UTC 2019","12","http://772bd91a.ngrok.io/plotly_data_test/41/41_hex.png","http://772bd91a.ngrok.io/plotly_data_test/41/41_line.png","http://772bd91a.ngrok.io/plotly_data_test/41/41_kde.png","http://772bd91a.ngrok.io/plotly_data_test/41/41_scatter.png","Line (2)","piyush"
"35737","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1452","26","Fri May 05 21:22:18 UTC 2019","Fri May 05 21:23:19 UTC 2019","61","http://772bd91a.ngrok.io/plotly_data_test/20/20_hex.png","http://772bd91a.ngrok.io/plotly_data_test/20/20_line.png","http://772bd91a.ngrok.io/plotly_data_test/20/20_kde.png","http://772bd91a.ngrok.io/plotly_data_test/20/20_scatter.png","Line (2)","ujjwal"
"35739","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1453","26","Fri May 05 21:25:04 UTC 2019","Fri May 05 21:26:15 UTC 2019","70","http://772bd91a.ngrok.io/plotly_data_test/22/22_hex.png","http://772bd91a.ngrok.io/plotly_data_test/22/22_line.png","http://772bd91a.ngrok.io/plotly_data_test/22/22_kde.png","http://772bd91a.ngrok.io/plotly_data_test/22/22_scatter.png","KDE (3)","ujjwal"
"35759","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1454","26","Fri May 05 21:26:19 UTC 2019","Fri May 05 21:26:54 UTC 2019","34","http://772bd91a.ngrok.io/plotly_data_test/42/42_hex.png","http://772bd91a.ngrok.io/plotly_data_test/42/42_line.png","http://772bd91a.ngrok.io/plotly_data_test/42/42_kde.png","http://772bd91a.ngrok.io/plotly_data_test/42/42_scatter.png","Hex (1)","ujjwal"
"35760","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1455","26","Fri May 05 21:26:55 UTC 2019","Fri May 05 21:27:29 UTC 2019","34","http://772bd91a.ngrok.io/plotly_data_test/43/43_hex.png","http://772bd91a.ngrok.io/plotly_data_test/43/43_line.png","http://772bd91a.ngrok.io/plotly_data_test/43/43_kde.png","http://772bd91a.ngrok.io/plotly_data_test/43/43_scatter.png","Line (2)","ujjwal"
"35761","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1457","26","Sat Jun 06 01:50:35 UTC 2019","Sat Jun 06 01:50:48 UTC 2019","13","http://772bd91a.ngrok.io/plotly_data_test/44/44_hex.png","http://772bd91a.ngrok.io/plotly_data_test/44/44_line.png","http://772bd91a.ngrok.io/plotly_data_test/44/44_kde.png","http://772bd91a.ngrok.io/plotly_data_test/44/44_scatter.png","Hex (1)","ujjwal"
"35762","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1458","26","Sat Jun 06 01:50:49 UTC 2019","Sat Jun 06 01:51:02 UTC 2019","13","http://772bd91a.ngrok.io/plotly_data_test/45/45_hex.png","http://772bd91a.ngrok.io/plotly_data_test/45/45_line.png","http://772bd91a.ngrok.io/plotly_data_test/45/45_kde.png","http://772bd91a.ngrok.io/plotly_data_test/45/45_scatter.png","KDE (3)","ujjwal"
"35763","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1459","26","Sat Jun 06 01:51:03 UTC 2019","Sat Jun 06 01:51:19 UTC 2019","16","http://772bd91a.ngrok.io/plotly_data_test/46/46_hex.png","http://772bd91a.ngrok.io/plotly_data_test/46/46_line.png","http://772bd91a.ngrok.io/plotly_data_test/46/46_kde.png","http://772bd91a.ngrok.io/plotly_data_test/46/46_scatter.png","Line (2)","ujjwal"
"35764","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1460","26","Sat Jun 06 01:51:20 UTC 2019","Sat Jun 06 01:51:33 UTC 2019","13","http://772bd91a.ngrok.io/plotly_data_test/47/47_hex.png","http://772bd91a.ngrok.io/plotly_data_test/47/47_line.png","http://772bd91a.ngrok.io/plotly_data_test/47/47_kde.png","http://772bd91a.ngrok.io/plotly_data_test/47/47_scatter.png","KDE (3)","ujjwal"
"35765","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1461","26","Sat Jun 06 01:51:34 UTC 2019","Sat Jun 06 01:51:44 UTC 2019","9","http://772bd91a.ngrok.io/plotly_data_test/48/48_hex.png","http://772bd91a.ngrok.io/plotly_data_test/48/48_line.png","http://772bd91a.ngrok.io/plotly_data_test/48/48_kde.png","http://772bd91a.ngrok.io/plotly_data_test/48/48_scatter.png","KDE (3)","ujjwal"
"35766","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1462","26","Sat Jun 06 01:51:45 UTC 2019","Sat Jun 06 01:51:58 UTC 2019","13","http://772bd91a.ngrok.io/plotly_data_test/49/49_hex.png","http://772bd91a.ngrok.io/plotly_data_test/49/49_line.png","http://772bd91a.ngrok.io/plotly_data_test/49/49_kde.png","http://772bd91a.ngrok.io/plotly_data_test/49/49_scatter.png","KDE (3)","ujjwal"
"35767","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1463","26","Sat Jun 06 01:51:58 UTC 2019","Sat Jun 06 01:52:11 UTC 2019","12","http://772bd91a.ngrok.io/plotly_data_test/50/50_hex.png","http://772bd91a.ngrok.io/plotly_data_test/50/50_line.png","http://772bd91a.ngrok.io/plotly_data_test/50/50_kde.png","http://772bd91a.ngrok.io/plotly_data_test/50/50_scatter.png","Hex (1)","ujjwal"
"35768","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1464","26","Sat Jun 06 01:52:12 UTC 2019","Sat Jun 06 01:52:23 UTC 2019","11","http://772bd91a.ngrok.io/plotly_data_test/51/51_hex.png","http://772bd91a.ngrok.io/plotly_data_test/51/51_line.png","http://772bd91a.ngrok.io/plotly_data_test/51/51_kde.png","http://772bd91a.ngrok.io/plotly_data_test/51/51_scatter.png","Hex (1)","ujjwal"
"35769","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1465","26","Sat Jun 06 01:52:24 UTC 2019","Sat Jun 06 01:52:32 UTC 2019","8","http://772bd91a.ngrok.io/plotly_data_test/52/52_hex.png","http://772bd91a.ngrok.io/plotly_data_test/52/52_line.png","http://772bd91a.ngrok.io/plotly_data_test/52/52_kde.png","http://772bd91a.ngrok.io/plotly_data_test/52/52_scatter.png","KDE (3)","ujjwal"
"35770","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1466","26","Sat Jun 06 01:52:33 UTC 2019","Sat Jun 06 01:52:48 UTC 2019","15","http://772bd91a.ngrok.io/plotly_data_test/53/53_hex.png","http://772bd91a.ngrok.io/plotly_data_test/53/53_line.png","http://772bd91a.ngrok.io/plotly_data_test/53/53_kde.png","http://772bd91a.ngrok.io/plotly_data_test/53/53_scatter.png","KDE (3)","ujjwal"
"35771","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1467","26","Sat Jun 06 01:52:49 UTC 2019","Sat Jun 06 02:02:36 UTC 2019","586","http://772bd91a.ngrok.io/plotly_data_test/54/54_hex.png","http://772bd91a.ngrok.io/plotly_data_test/54/54_line.png","http://772bd91a.ngrok.io/plotly_data_test/54/54_kde.png","http://772bd91a.ngrok.io/plotly_data_test/54/54_scatter.png","KDE (3)","ujjwal"
"35772","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1468","26","Sat Jun 06 02:02:37 UTC 2019","Sat Jun 06 02:02:52 UTC 2019","14","http://772bd91a.ngrok.io/plotly_data_test/55/55_hex.png","http://772bd91a.ngrok.io/plotly_data_test/55/55_line.png","http://772bd91a.ngrok.io/plotly_data_test/55/55_kde.png","http://772bd91a.ngrok.io/plotly_data_test/55/55_scatter.png","Line (2)","ujjwal"
"35773","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1469","26","Sat Jun 06 02:02:52 UTC 2019","Sat Jun 06 02:03:06 UTC 2019","13","http://772bd91a.ngrok.io/plotly_data_test/56/56_hex.png","http://772bd91a.ngrok.io/plotly_data_test/56/56_line.png","http://772bd91a.ngrok.io/plotly_data_test/56/56_kde.png","http://772bd91a.ngrok.io/plotly_data_test/56/56_scatter.png","Scatter (4)","ujjwal"
"35774","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1470","26","Sat Jun 06 02:03:07 UTC 2019","Sat Jun 06 02:03:51 UTC 2019","44","http://772bd91a.ngrok.io/plotly_data_test/57/57_hex.png","http://772bd91a.ngrok.io/plotly_data_test/57/57_line.png","http://772bd91a.ngrok.io/plotly_data_test/57/57_kde.png","http://772bd91a.ngrok.io/plotly_data_test/57/57_scatter.png","Hex (1)","ujjwal"
"35775","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1471","26","Sat Jun 06 02:03:52 UTC 2019","Sat Jun 06 02:04:11 UTC 2019","19","http://772bd91a.ngrok.io/plotly_data_test/58/58_hex.png","http://772bd91a.ngrok.io/plotly_data_test/58/58_line.png","http://772bd91a.ngrok.io/plotly_data_test/58/58_kde.png","http://772bd91a.ngrok.io/plotly_data_test/58/58_scatter.png","Line (2)","ujjwal"
"35776","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1472","26","Sat Jun 06 02:04:12 UTC 2019","Sat Jun 06 02:05:28 UTC 2019","75","http://772bd91a.ngrok.io/plotly_data_test/59/59_hex.png","http://772bd91a.ngrok.io/plotly_data_test/59/59_line.png","http://772bd91a.ngrok.io/plotly_data_test/59/59_kde.png","http://772bd91a.ngrok.io/plotly_data_test/59/59_scatter.png","Hex (1)","ujjwal"
"35777","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1473","26","Sat Jun 06 02:05:28 UTC 2019","Sat Jun 06 02:05:43 UTC 2019","14","http://772bd91a.ngrok.io/plotly_data_test/60/60_hex.png","http://772bd91a.ngrok.io/plotly_data_test/60/60_line.png","http://772bd91a.ngrok.io/plotly_data_test/60/60_kde.png","http://772bd91a.ngrok.io/plotly_data_test/60/60_scatter.png","Scatter (4)","ujjwal"
"35778","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1474","26","Sat Jun 06 02:05:43 UTC 2019","Sat Jun 06 02:05:55 UTC 2019","11","http://772bd91a.ngrok.io/plotly_data_test/61/61_hex.png","http://772bd91a.ngrok.io/plotly_data_test/61/61_line.png","http://772bd91a.ngrok.io/plotly_data_test/61/61_kde.png","http://772bd91a.ngrok.io/plotly_data_test/61/61_scatter.png","Line (2)","ujjwal"
"35779","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1475","26","Sat Jun 06 02:05:55 UTC 2019","Sat Jun 06 02:06:08 UTC 2019","12","http://772bd91a.ngrok.io/plotly_data_test/62/62_hex.png","http://772bd91a.ngrok.io/plotly_data_test/62/62_line.png","http://772bd91a.ngrok.io/plotly_data_test/62/62_kde.png","http://772bd91a.ngrok.io/plotly_data_test/62/62_scatter.png","KDE (3)","ujjwal"
"35780","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1476","26","Sat Jun 06 02:06:09 UTC 2019","Sat Jun 06 02:06:19 UTC 2019","9","http://772bd91a.ngrok.io/plotly_data_test/63/63_hex.png","http://772bd91a.ngrok.io/plotly_data_test/63/63_line.png","http://772bd91a.ngrok.io/plotly_data_test/63/63_kde.png","http://772bd91a.ngrok.io/plotly_data_test/63/63_scatter.png","KDE (3)","ujjwal"
"35781","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1477","26","Sat Jun 06 02:06:19 UTC 2019","Sat Jun 06 02:06:37 UTC 2019","17","http://772bd91a.ngrok.io/plotly_data_test/64/64_hex.png","http://772bd91a.ngrok.io/plotly_data_test/64/64_line.png","http://772bd91a.ngrok.io/plotly_data_test/64/64_kde.png","http://772bd91a.ngrok.io/plotly_data_test/64/64_scatter.png","KDE (3)","ujjwal"
"35759","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1479","22","Sat Jun 06 10:50:56 UTC 2019","Sat Jun 06 10:51:12 UTC 2019","15","http://772bd91a.ngrok.io/plotly_data_test/42/42_hex.png","http://772bd91a.ngrok.io/plotly_data_test/42/42_line.png","http://772bd91a.ngrok.io/plotly_data_test/42/42_kde.png","http://772bd91a.ngrok.io/plotly_data_test/42/42_scatter.png","Hex (1)","rishav"
"35760","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1480","22","Sat Jun 06 10:51:12 UTC 2019","Sat Jun 06 10:51:24 UTC 2019","11","http://772bd91a.ngrok.io/plotly_data_test/43/43_hex.png","http://772bd91a.ngrok.io/plotly_data_test/43/43_line.png","http://772bd91a.ngrok.io/plotly_data_test/43/43_kde.png","http://772bd91a.ngrok.io/plotly_data_test/43/43_scatter.png","Hex (1)","rishav"
"35761","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1481","22","Sat Jun 06 10:51:24 UTC 2019","Sat Jun 06 10:51:33 UTC 2019","8","http://772bd91a.ngrok.io/plotly_data_test/44/44_hex.png","http://772bd91a.ngrok.io/plotly_data_test/44/44_line.png","http://772bd91a.ngrok.io/plotly_data_test/44/44_kde.png","http://772bd91a.ngrok.io/plotly_data_test/44/44_scatter.png","Line (2)","rishav"
"35762","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1482","22","Sat Jun 06 10:51:33 UTC 2019","Sat Jun 06 10:53:08 UTC 2019","94","http://772bd91a.ngrok.io/plotly_data_test/45/45_hex.png","http://772bd91a.ngrok.io/plotly_data_test/45/45_line.png","http://772bd91a.ngrok.io/plotly_data_test/45/45_kde.png","http://772bd91a.ngrok.io/plotly_data_test/45/45_scatter.png","Hex (1)","rishav"
"35763","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1483","22","Sat Jun 06 10:53:08 UTC 2019","Sat Jun 06 10:53:22 UTC 2019","14","http://772bd91a.ngrok.io/plotly_data_test/46/46_hex.png","http://772bd91a.ngrok.io/plotly_data_test/46/46_line.png","http://772bd91a.ngrok.io/plotly_data_test/46/46_kde.png","http://772bd91a.ngrok.io/plotly_data_test/46/46_scatter.png","Line (2)","rishav"
"35764","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1484","22","Sat Jun 06 10:53:23 UTC 2019","Sat Jun 06 10:53:29 UTC 2019","6","http://772bd91a.ngrok.io/plotly_data_test/47/47_hex.png","http://772bd91a.ngrok.io/plotly_data_test/47/47_line.png","http://772bd91a.ngrok.io/plotly_data_test/47/47_kde.png","http://772bd91a.ngrok.io/plotly_data_test/47/47_scatter.png","Line (2)","rishav"
"35765","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1485","22","Sat Jun 06 10:53:30 UTC 2019","Sat Jun 06 10:53:38 UTC 2019","7","http://772bd91a.ngrok.io/plotly_data_test/48/48_hex.png","http://772bd91a.ngrok.io/plotly_data_test/48/48_line.png","http://772bd91a.ngrok.io/plotly_data_test/48/48_kde.png","http://772bd91a.ngrok.io/plotly_data_test/48/48_scatter.png","Line (2)","rishav"
"35766","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1486","22","Sat Jun 06 10:53:38 UTC 2019","Sat Jun 06 10:53:45 UTC 2019","7","http://772bd91a.ngrok.io/plotly_data_test/49/49_hex.png","http://772bd91a.ngrok.io/plotly_data_test/49/49_line.png","http://772bd91a.ngrok.io/plotly_data_test/49/49_kde.png","http://772bd91a.ngrok.io/plotly_data_test/49/49_scatter.png","Line (2)","rishav"
"35767","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1487","22","Sat Jun 06 10:53:46 UTC 2019","Sat Jun 06 10:53:53 UTC 2019","7","http://772bd91a.ngrok.io/plotly_data_test/50/50_hex.png","http://772bd91a.ngrok.io/plotly_data_test/50/50_line.png","http://772bd91a.ngrok.io/plotly_data_test/50/50_kde.png","http://772bd91a.ngrok.io/plotly_data_test/50/50_scatter.png","Hex (1)","rishav"
"35768","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1488","22","Sat Jun 06 10:53:53 UTC 2019","Sat Jun 06 10:54:06 UTC 2019","12","http://772bd91a.ngrok.io/plotly_data_test/51/51_hex.png","http://772bd91a.ngrok.io/plotly_data_test/51/51_line.png","http://772bd91a.ngrok.io/plotly_data_test/51/51_kde.png","http://772bd91a.ngrok.io/plotly_data_test/51/51_scatter.png","Hex (1)","rishav"
"35769","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1489","22","Sat Jun 06 10:54:07 UTC 2019","Sat Jun 06 10:54:13 UTC 2019","6","http://772bd91a.ngrok.io/plotly_data_test/52/52_hex.png","http://772bd91a.ngrok.io/plotly_data_test/52/52_line.png","http://772bd91a.ngrok.io/plotly_data_test/52/52_kde.png","http://772bd91a.ngrok.io/plotly_data_test/52/52_scatter.png","Line (2)","rishav"
"35770","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1490","22","Sat Jun 06 10:54:14 UTC 2019","Sat Jun 06 10:54:46 UTC 2019","31","http://772bd91a.ngrok.io/plotly_data_test/53/53_hex.png","http://772bd91a.ngrok.io/plotly_data_test/53/53_line.png","http://772bd91a.ngrok.io/plotly_data_test/53/53_kde.png","http://772bd91a.ngrok.io/plotly_data_test/53/53_scatter.png","Line (2)","rishav"
"35771","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1491","22","Sat Jun 06 10:54:46 UTC 2019","Sat Jun 06 10:55:09 UTC 2019","22","http://772bd91a.ngrok.io/plotly_data_test/54/54_hex.png","http://772bd91a.ngrok.io/plotly_data_test/54/54_line.png","http://772bd91a.ngrok.io/plotly_data_test/54/54_kde.png","http://772bd91a.ngrok.io/plotly_data_test/54/54_scatter.png","Line (2)","rishav"
"35772","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1492","22","Sat Jun 06 10:55:10 UTC 2019","Sat Jun 06 10:55:19 UTC 2019","9","http://772bd91a.ngrok.io/plotly_data_test/55/55_hex.png","http://772bd91a.ngrok.io/plotly_data_test/55/55_line.png","http://772bd91a.ngrok.io/plotly_data_test/55/55_kde.png","http://772bd91a.ngrok.io/plotly_data_test/55/55_scatter.png","Line (2)","rishav"
"35773","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1493","22","Sat Jun 06 10:55:19 UTC 2019","Sat Jun 06 10:55:31 UTC 2019","12","http://772bd91a.ngrok.io/plotly_data_test/56/56_hex.png","http://772bd91a.ngrok.io/plotly_data_test/56/56_line.png","http://772bd91a.ngrok.io/plotly_data_test/56/56_kde.png","http://772bd91a.ngrok.io/plotly_data_test/56/56_scatter.png","Hex (1)","rishav"
"35774","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1494","22","Sat Jun 06 10:55:32 UTC 2019","Sat Jun 06 10:56:35 UTC 2019","62","http://772bd91a.ngrok.io/plotly_data_test/57/57_hex.png","http://772bd91a.ngrok.io/plotly_data_test/57/57_line.png","http://772bd91a.ngrok.io/plotly_data_test/57/57_kde.png","http://772bd91a.ngrok.io/plotly_data_test/57/57_scatter.png","Hex (1)","rishav"
"35775","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1495","22","Sat Jun 06 10:56:35 UTC 2019","Sat Jun 06 10:56:43 UTC 2019","7","http://772bd91a.ngrok.io/plotly_data_test/58/58_hex.png","http://772bd91a.ngrok.io/plotly_data_test/58/58_line.png","http://772bd91a.ngrok.io/plotly_data_test/58/58_kde.png","http://772bd91a.ngrok.io/plotly_data_test/58/58_scatter.png","Line (2)","rishav"
"35776","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1496","22","Sat Jun 06 10:56:43 UTC 2019","Sat Jun 06 10:57:00 UTC 2019","16","http://772bd91a.ngrok.io/plotly_data_test/59/59_hex.png","http://772bd91a.ngrok.io/plotly_data_test/59/59_line.png","http://772bd91a.ngrok.io/plotly_data_test/59/59_kde.png","http://772bd91a.ngrok.io/plotly_data_test/59/59_scatter.png","Hex (1)","rishav"
"35777","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1497","22","Sat Jun 06 10:57:00 UTC 2019","Sat Jun 06 10:57:11 UTC 2019","11","http://772bd91a.ngrok.io/plotly_data_test/60/60_hex.png","http://772bd91a.ngrok.io/plotly_data_test/60/60_line.png","http://772bd91a.ngrok.io/plotly_data_test/60/60_kde.png","http://772bd91a.ngrok.io/plotly_data_test/60/60_scatter.png","Line (2)","rishav"
"35778","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1498","22","Sat Jun 06 10:57:12 UTC 2019","Sat Jun 06 10:57:21 UTC 2019","9","http://772bd91a.ngrok.io/plotly_data_test/61/61_hex.png","http://772bd91a.ngrok.io/plotly_data_test/61/61_line.png","http://772bd91a.ngrok.io/plotly_data_test/61/61_kde.png","http://772bd91a.ngrok.io/plotly_data_test/61/61_scatter.png","Hex (1)","rishav"
"35779","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1499","22","Sat Jun 06 10:57:21 UTC 2019","Sat Jun 06 10:58:25 UTC 2019","63","http://772bd91a.ngrok.io/plotly_data_test/62/62_hex.png","http://772bd91a.ngrok.io/plotly_data_test/62/62_line.png","http://772bd91a.ngrok.io/plotly_data_test/62/62_kde.png","http://772bd91a.ngrok.io/plotly_data_test/62/62_scatter.png","Hex (1)","rishav"
"35780","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1500","22","Sat Jun 06 10:58:25 UTC 2019","Sat Jun 06 10:58:37 UTC 2019","12","http://772bd91a.ngrok.io/plotly_data_test/63/63_hex.png","http://772bd91a.ngrok.io/plotly_data_test/63/63_line.png","http://772bd91a.ngrok.io/plotly_data_test/63/63_kde.png","http://772bd91a.ngrok.io/plotly_data_test/63/63_scatter.png","Line (2)","rishav"
"35781","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1501","22","Sat Jun 06 10:58:38 UTC 2019","Sat Jun 06 10:58:47 UTC 2019","8","http://772bd91a.ngrok.io/plotly_data_test/64/64_hex.png","http://772bd91a.ngrok.io/plotly_data_test/64/64_line.png","http://772bd91a.ngrok.io/plotly_data_test/64/64_kde.png","http://772bd91a.ngrok.io/plotly_data_test/64/64_scatter.png","Line (2)","rishav"
"35782","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1502","22","Sat Jun 06 10:58:47 UTC 2019","Sat Jun 06 10:59:01 UTC 2019","13","http://772bd91a.ngrok.io/plotly_data_test/65/65_hex.png","http://772bd91a.ngrok.io/plotly_data_test/65/65_line.png","http://772bd91a.ngrok.io/plotly_data_test/65/65_kde.png","http://772bd91a.ngrok.io/plotly_data_test/65/65_scatter.png","Hex (1)","rishav"
"35783","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1503","22","Sat Jun 06 10:59:01 UTC 2019","Sat Jun 06 10:59:12 UTC 2019","10","http://772bd91a.ngrok.io/plotly_data_test/66/66_hex.png","http://772bd91a.ngrok.io/plotly_data_test/66/66_line.png","http://772bd91a.ngrok.io/plotly_data_test/66/66_kde.png","http://772bd91a.ngrok.io/plotly_data_test/66/66_scatter.png","Line (2)","rishav"
"35784","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1504","22","Sat Jun 06 10:59:12 UTC 2019","Sat Jun 06 10:59:21 UTC 2019","8","http://772bd91a.ngrok.io/plotly_data_test/67/67_hex.png","http://772bd91a.ngrok.io/plotly_data_test/67/67_line.png","http://772bd91a.ngrok.io/plotly_data_test/67/67_kde.png","http://772bd91a.ngrok.io/plotly_data_test/67/67_scatter.png","Line (2)","rishav"
"35785","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1505","22","Sat Jun 06 10:59:21 UTC 2019","Sat Jun 06 10:59:28 UTC 2019","7","http://772bd91a.ngrok.io/plotly_data_test/68/68_hex.png","http://772bd91a.ngrok.io/plotly_data_test/68/68_line.png","http://772bd91a.ngrok.io/plotly_data_test/68/68_kde.png","http://772bd91a.ngrok.io/plotly_data_test/68/68_scatter.png","Hex (1)","rishav"
"35786","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1506","22","Sat Jun 06 10:59:29 UTC 2019","Sat Jun 06 10:59:37 UTC 2019","8","http://772bd91a.ngrok.io/plotly_data_test/69/69_hex.png","http://772bd91a.ngrok.io/plotly_data_test/69/69_line.png","http://772bd91a.ngrok.io/plotly_data_test/69/69_kde.png","http://772bd91a.ngrok.io/plotly_data_test/69/69_scatter.png","Line (2)","rishav"
"35787","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1507","22","Sat Jun 06 10:59:38 UTC 2019","Sat Jun 06 10:59:44 UTC 2019","5","http://772bd91a.ngrok.io/plotly_data_test/70/70_hex.png","http://772bd91a.ngrok.io/plotly_data_test/70/70_line.png","http://772bd91a.ngrok.io/plotly_data_test/70/70_kde.png","http://772bd91a.ngrok.io/plotly_data_test/70/70_scatter.png","Line (2)","rishav"
"35788","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1508","22","Sat Jun 06 10:59:44 UTC 2019","Sat Jun 06 10:59:56 UTC 2019","12","http://772bd91a.ngrok.io/plotly_data_test/71/71_hex.png","http://772bd91a.ngrok.io/plotly_data_test/71/71_line.png","http://772bd91a.ngrok.io/plotly_data_test/71/71_kde.png","http://772bd91a.ngrok.io/plotly_data_test/71/71_scatter.png","Hex (1)","rishav"
"35789","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1509","22","Sat Jun 06 10:59:57 UTC 2019","Sat Jun 06 11:00:20 UTC 2019","22","http://772bd91a.ngrok.io/plotly_data_test/72/72_hex.png","http://772bd91a.ngrok.io/plotly_data_test/72/72_line.png","http://772bd91a.ngrok.io/plotly_data_test/72/72_kde.png","http://772bd91a.ngrok.io/plotly_data_test/72/72_scatter.png","KDE (3)","rishav"
"35790","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1510","22","Sat Jun 06 11:00:20 UTC 2019","Sat Jun 06 11:00:31 UTC 2019","10","http://772bd91a.ngrok.io/plotly_data_test/73/73_hex.png","http://772bd91a.ngrok.io/plotly_data_test/73/73_line.png","http://772bd91a.ngrok.io/plotly_data_test/73/73_kde.png","http://772bd91a.ngrok.io/plotly_data_test/73/73_scatter.png","Line (2)","rishav"
"35791","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1511","22","Sat Jun 06 11:00:31 UTC 2019","Sat Jun 06 11:00:45 UTC 2019","13","http://772bd91a.ngrok.io/plotly_data_test/74/74_hex.png","http://772bd91a.ngrok.io/plotly_data_test/74/74_line.png","http://772bd91a.ngrok.io/plotly_data_test/74/74_kde.png","http://772bd91a.ngrok.io/plotly_data_test/74/74_scatter.png","Line (2)","rishav"
"35792","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1512","22","Sat Jun 06 11:00:45 UTC 2019","Sat Jun 06 11:00:53 UTC 2019","7","http://772bd91a.ngrok.io/plotly_data_test/75/75_hex.png","http://772bd91a.ngrok.io/plotly_data_test/75/75_line.png","http://772bd91a.ngrok.io/plotly_data_test/75/75_kde.png","http://772bd91a.ngrok.io/plotly_data_test/75/75_scatter.png","Hex (1)","rishav"
"35793","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1513","22","Sat Jun 06 11:00:53 UTC 2019","Sat Jun 06 11:01:01 UTC 2019","8","http://772bd91a.ngrok.io/plotly_data_test/76/76_hex.png","http://772bd91a.ngrok.io/plotly_data_test/76/76_line.png","http://772bd91a.ngrok.io/plotly_data_test/76/76_kde.png","http://772bd91a.ngrok.io/plotly_data_test/76/76_scatter.png","Hex (1)","rishav"
"35794","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1514","22","Sat Jun 06 11:01:02 UTC 2019","Sat Jun 06 11:01:23 UTC 2019","21","http://772bd91a.ngrok.io/plotly_data_test/77/77_hex.png","http://772bd91a.ngrok.io/plotly_data_test/77/77_line.png","http://772bd91a.ngrok.io/plotly_data_test/77/77_kde.png","http://772bd91a.ngrok.io/plotly_data_test/77/77_scatter.png","Hex (1)","rishav"
"35795","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1515","22","Sat Jun 06 11:01:24 UTC 2019","Sat Jun 06 11:01:35 UTC 2019","11","http://772bd91a.ngrok.io/plotly_data_test/78/78_hex.png","http://772bd91a.ngrok.io/plotly_data_test/78/78_line.png","http://772bd91a.ngrok.io/plotly_data_test/78/78_kde.png","http://772bd91a.ngrok.io/plotly_data_test/78/78_scatter.png","Hex (1)","rishav"
"35796","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1516","22","Sat Jun 06 11:01:35 UTC 2019","Sat Jun 06 11:02:16 UTC 2019","41","http://772bd91a.ngrok.io/plotly_data_test/79/79_hex.png","http://772bd91a.ngrok.io/plotly_data_test/79/79_line.png","http://772bd91a.ngrok.io/plotly_data_test/79/79_kde.png","http://772bd91a.ngrok.io/plotly_data_test/79/79_scatter.png","Line (2)","rishav"
"35797","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1517","22","Sat Jun 06 11:02:17 UTC 2019","Sat Jun 06 11:02:25 UTC 2019","8","http://772bd91a.ngrok.io/plotly_data_test/80/80_hex.png","http://772bd91a.ngrok.io/plotly_data_test/80/80_line.png","http://772bd91a.ngrok.io/plotly_data_test/80/80_kde.png","http://772bd91a.ngrok.io/plotly_data_test/80/80_scatter.png","Hex (1)","rishav"
"35798","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1518","22","Sat Jun 06 11:02:26 UTC 2019","Sat Jun 06 11:02:33 UTC 2019","7","http://772bd91a.ngrok.io/plotly_data_test/81/81_hex.png","http://772bd91a.ngrok.io/plotly_data_test/81/81_line.png","http://772bd91a.ngrok.io/plotly_data_test/81/81_kde.png","http://772bd91a.ngrok.io/plotly_data_test/81/81_scatter.png","Hex (1)","rishav"
"35799","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1519","22","Sat Jun 06 11:02:34 UTC 2019","Sat Jun 06 11:02:58 UTC 2019","24","http://772bd91a.ngrok.io/plotly_data_test/82/82_hex.png","http://772bd91a.ngrok.io/plotly_data_test/82/82_line.png","http://772bd91a.ngrok.io/plotly_data_test/82/82_kde.png","http://772bd91a.ngrok.io/plotly_data_test/82/82_scatter.png","KDE (3)","rishav"
"35800","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1520","22","Sat Jun 06 11:02:58 UTC 2019","Sat Jun 06 11:03:31 UTC 2019","32","http://772bd91a.ngrok.io/plotly_data_test/83/83_hex.png","http://772bd91a.ngrok.io/plotly_data_test/83/83_line.png","http://772bd91a.ngrok.io/plotly_data_test/83/83_kde.png","http://772bd91a.ngrok.io/plotly_data_test/83/83_scatter.png","Line (2)","rishav"
"35801","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1521","22","Sat Jun 06 11:03:31 UTC 2019","Sat Jun 06 11:04:31 UTC 2019","59","http://772bd91a.ngrok.io/plotly_data_test/84/84_hex.png","http://772bd91a.ngrok.io/plotly_data_test/84/84_line.png","http://772bd91a.ngrok.io/plotly_data_test/84/84_kde.png","http://772bd91a.ngrok.io/plotly_data_test/84/84_scatter.png","Line (2)","rishav"
"35802","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1522","22","Sat Jun 06 11:04:31 UTC 2019","Sat Jun 06 11:05:04 UTC 2019","33","http://772bd91a.ngrok.io/plotly_data_test/85/85_hex.png","http://772bd91a.ngrok.io/plotly_data_test/85/85_line.png","http://772bd91a.ngrok.io/plotly_data_test/85/85_kde.png","http://772bd91a.ngrok.io/plotly_data_test/85/85_scatter.png","Hex (1)","rishav"
"35803","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1523","22","Sat Jun 06 11:05:05 UTC 2019","Sat Jun 06 11:05:11 UTC 2019","6","http://772bd91a.ngrok.io/plotly_data_test/86/86_hex.png","http://772bd91a.ngrok.io/plotly_data_test/86/86_line.png","http://772bd91a.ngrok.io/plotly_data_test/86/86_kde.png","http://772bd91a.ngrok.io/plotly_data_test/86/86_scatter.png","Hex (1)","rishav"
"35804","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1524","22","Sat Jun 06 11:05:12 UTC 2019","Sat Jun 06 11:05:32 UTC 2019","20","http://772bd91a.ngrok.io/plotly_data_test/87/87_hex.png","http://772bd91a.ngrok.io/plotly_data_test/87/87_line.png","http://772bd91a.ngrok.io/plotly_data_test/87/87_kde.png","http://772bd91a.ngrok.io/plotly_data_test/87/87_scatter.png","Line (2)","rishav"
"35805","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1525","22","Sat Jun 06 11:05:32 UTC 2019","Sat Jun 06 11:05:38 UTC 2019","5","http://772bd91a.ngrok.io/plotly_data_test/88/88_hex.png","http://772bd91a.ngrok.io/plotly_data_test/88/88_line.png","http://772bd91a.ngrok.io/plotly_data_test/88/88_kde.png","http://772bd91a.ngrok.io/plotly_data_test/88/88_scatter.png","Line (2)","rishav"
"35806","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1526","22","Sat Jun 06 11:05:38 UTC 2019","Sat Jun 06 11:05:47 UTC 2019","8","http://772bd91a.ngrok.io/plotly_data_test/89/89_hex.png","http://772bd91a.ngrok.io/plotly_data_test/89/89_line.png","http://772bd91a.ngrok.io/plotly_data_test/89/89_kde.png","http://772bd91a.ngrok.io/plotly_data_test/89/89_scatter.png","Hex (1)","rishav"
"35807","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1527","22","Sat Jun 06 11:05:48 UTC 2019","Sat Jun 06 11:06:02 UTC 2019","14","http://772bd91a.ngrok.io/plotly_data_test/90/90_hex.png","http://772bd91a.ngrok.io/plotly_data_test/90/90_line.png","http://772bd91a.ngrok.io/plotly_data_test/90/90_kde.png","http://772bd91a.ngrok.io/plotly_data_test/90/90_scatter.png","Line (2)","rishav"
"35808","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1528","22","Sat Jun 06 11:06:02 UTC 2019","Sat Jun 06 11:07:30 UTC 2019","87","http://772bd91a.ngrok.io/plotly_data_test/91/91_hex.png","http://772bd91a.ngrok.io/plotly_data_test/91/91_line.png","http://772bd91a.ngrok.io/plotly_data_test/91/91_kde.png","http://772bd91a.ngrok.io/plotly_data_test/91/91_scatter.png","Line (2)","rishav"
"35809","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1529","22","Sat Jun 06 11:07:30 UTC 2019","Sat Jun 06 11:07:35 UTC 2019","4","http://772bd91a.ngrok.io/plotly_data_test/92/92_hex.png","http://772bd91a.ngrok.io/plotly_data_test/92/92_line.png","http://772bd91a.ngrok.io/plotly_data_test/92/92_kde.png","http://772bd91a.ngrok.io/plotly_data_test/92/92_scatter.png","Line (2)","rishav"
"35810","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1530","22","Sat Jun 06 11:07:35 UTC 2019","Sat Jun 06 11:07:42 UTC 2019","7","http://772bd91a.ngrok.io/plotly_data_test/93/93_hex.png","http://772bd91a.ngrok.io/plotly_data_test/93/93_line.png","http://772bd91a.ngrok.io/plotly_data_test/93/93_kde.png","http://772bd91a.ngrok.io/plotly_data_test/93/93_scatter.png","Line (2)","rishav"
"35811","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1532","22","Sat Jun 06 19:04:34 UTC 2019","Sat Jun 06 19:04:41 UTC 2019","7","http://772bd91a.ngrok.io/plotly_data_test/94/94_hex.png","http://772bd91a.ngrok.io/plotly_data_test/94/94_line.png","http://772bd91a.ngrok.io/plotly_data_test/94/94_kde.png","http://772bd91a.ngrok.io/plotly_data_test/94/94_scatter.png","Line (2)","rishav"
"35812","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1533","22","Sat Jun 06 19:04:42 UTC 2019","Sat Jun 06 19:04:48 UTC 2019","5","http://772bd91a.ngrok.io/plotly_data_test/95/95_hex.png","http://772bd91a.ngrok.io/plotly_data_test/95/95_line.png","http://772bd91a.ngrok.io/plotly_data_test/95/95_kde.png","http://772bd91a.ngrok.io/plotly_data_test/95/95_scatter.png","Line (2)","rishav"
"35813","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1534","22","Sat Jun 06 19:04:49 UTC 2019","Sat Jun 06 19:04:58 UTC 2019","9","http://772bd91a.ngrok.io/plotly_data_test/96/96_hex.png","http://772bd91a.ngrok.io/plotly_data_test/96/96_line.png","http://772bd91a.ngrok.io/plotly_data_test/96/96_kde.png","http://772bd91a.ngrok.io/plotly_data_test/96/96_scatter.png","Hex (1)","rishav"
"35814","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1535","22","Sat Jun 06 19:04:58 UTC 2019","Sat Jun 06 19:05:16 UTC 2019","17","http://772bd91a.ngrok.io/plotly_data_test/97/97_hex.png","http://772bd91a.ngrok.io/plotly_data_test/97/97_line.png","http://772bd91a.ngrok.io/plotly_data_test/97/97_kde.png","http://772bd91a.ngrok.io/plotly_data_test/97/97_scatter.png","Hex (1)","rishav"
"35815","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1536","22","Sat Jun 06 19:05:17 UTC 2019","Sat Jun 06 19:05:22 UTC 2019","5","http://772bd91a.ngrok.io/plotly_data_test/98/98_hex.png","http://772bd91a.ngrok.io/plotly_data_test/98/98_line.png","http://772bd91a.ngrok.io/plotly_data_test/98/98_kde.png","http://772bd91a.ngrok.io/plotly_data_test/98/98_scatter.png","Line (2)","rishav"
"35816","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1537","22","Sat Jun 06 19:05:23 UTC 2019","Sat Jun 06 19:08:31 UTC 2019","187","http://772bd91a.ngrok.io/plotly_data_test/99/99_hex.png","http://772bd91a.ngrok.io/plotly_data_test/99/99_line.png","http://772bd91a.ngrok.io/plotly_data_test/99/99_kde.png","http://772bd91a.ngrok.io/plotly_data_test/99/99_scatter.png","Line (2)","rishav"
"35817","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1538","22","Sat Jun 06 19:08:31 UTC 2019","Sat Jun 06 19:08:44 UTC 2019","12","http://772bd91a.ngrok.io/plotly_data_test/100/100_hex.png","http://772bd91a.ngrok.io/plotly_data_test/100/100_line.png","http://772bd91a.ngrok.io/plotly_data_test/100/100_kde.png","http://772bd91a.ngrok.io/plotly_data_test/100/100_scatter.png","Hex (1)","rishav"
"35818","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1539","22","Sat Jun 06 19:08:44 UTC 2019","Sat Jun 06 19:08:50 UTC 2019","5","http://772bd91a.ngrok.io/plotly_data_test/101/101_hex.png","http://772bd91a.ngrok.io/plotly_data_test/101/101_line.png","http://772bd91a.ngrok.io/plotly_data_test/101/101_kde.png","http://772bd91a.ngrok.io/plotly_data_test/101/101_scatter.png","Line (2)","rishav"
"35819","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1540","22","Sat Jun 06 19:08:50 UTC 2019","Sat Jun 06 19:10:20 UTC 2019","89","http://772bd91a.ngrok.io/plotly_data_test/102/102_hex.png","http://772bd91a.ngrok.io/plotly_data_test/102/102_line.png","http://772bd91a.ngrok.io/plotly_data_test/102/102_kde.png","http://772bd91a.ngrok.io/plotly_data_test/102/102_scatter.png","Hex (1)","rishav"
"35820","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1541","22","Sat Jun 06 19:10:21 UTC 2019","Sat Jun 06 19:10:33 UTC 2019","12","http://772bd91a.ngrok.io/plotly_data_test/103/103_hex.png","http://772bd91a.ngrok.io/plotly_data_test/103/103_line.png","http://772bd91a.ngrok.io/plotly_data_test/103/103_kde.png","http://772bd91a.ngrok.io/plotly_data_test/103/103_scatter.png","Line (2)","rishav"
"35821","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1542","22","Sat Jun 06 19:10:33 UTC 2019","Sat Jun 06 19:10:38 UTC 2019","4","http://772bd91a.ngrok.io/plotly_data_test/104/104_hex.png","http://772bd91a.ngrok.io/plotly_data_test/104/104_line.png","http://772bd91a.ngrok.io/plotly_data_test/104/104_kde.png","http://772bd91a.ngrok.io/plotly_data_test/104/104_scatter.png","Line (2)","rishav"
"35822","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1543","22","Sat Jun 06 19:10:39 UTC 2019","Sat Jun 06 19:10:44 UTC 2019","5","http://772bd91a.ngrok.io/plotly_data_test/105/105_hex.png","http://772bd91a.ngrok.io/plotly_data_test/105/105_line.png","http://772bd91a.ngrok.io/plotly_data_test/105/105_kde.png","http://772bd91a.ngrok.io/plotly_data_test/105/105_scatter.png","Line (2)","rishav"
"35823","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1544","22","Sat Jun 06 19:10:45 UTC 2019","Sat Jun 06 19:10:52 UTC 2019","7","http://772bd91a.ngrok.io/plotly_data_test/106/106_hex.png","http://772bd91a.ngrok.io/plotly_data_test/106/106_line.png","http://772bd91a.ngrok.io/plotly_data_test/106/106_kde.png","http://772bd91a.ngrok.io/plotly_data_test/106/106_scatter.png","Line (2)","rishav"
"35824","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1545","22","Sat Jun 06 19:10:53 UTC 2019","Sat Jun 06 19:17:38 UTC 2019","405","http://772bd91a.ngrok.io/plotly_data_test/107/107_hex.png","http://772bd91a.ngrok.io/plotly_data_test/107/107_line.png","http://772bd91a.ngrok.io/plotly_data_test/107/107_kde.png","http://772bd91a.ngrok.io/plotly_data_test/107/107_scatter.png","Line (2)","rishav"
"35825","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1546","22","Sat Jun 06 19:17:38 UTC 2019","Sat Jun 06 19:17:44 UTC 2019","5","http://772bd91a.ngrok.io/plotly_data_test/108/108_hex.png","http://772bd91a.ngrok.io/plotly_data_test/108/108_line.png","http://772bd91a.ngrok.io/plotly_data_test/108/108_kde.png","http://772bd91a.ngrok.io/plotly_data_test/108/108_scatter.png","Line (2)","rishav"
"35826","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1547","22","Sat Jun 06 19:17:44 UTC 2019","Sat Jun 06 19:21:43 UTC 2019","238","http://772bd91a.ngrok.io/plotly_data_test/109/109_hex.png","http://772bd91a.ngrok.io/plotly_data_test/109/109_line.png","http://772bd91a.ngrok.io/plotly_data_test/109/109_kde.png","http://772bd91a.ngrok.io/plotly_data_test/109/109_scatter.png","Hex (1)","rishav"
"35827","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1548","22","Sat Jun 06 19:21:43 UTC 2019","Sat Jun 06 19:21:48 UTC 2019","4","http://772bd91a.ngrok.io/plotly_data_test/110/110_hex.png","http://772bd91a.ngrok.io/plotly_data_test/110/110_line.png","http://772bd91a.ngrok.io/plotly_data_test/110/110_kde.png","http://772bd91a.ngrok.io/plotly_data_test/110/110_scatter.png","Line (2)","rishav"
"35828","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1549","22","Sat Jun 06 19:21:48 UTC 2019","Sat Jun 06 19:21:54 UTC 2019","6","http://772bd91a.ngrok.io/plotly_data_test/111/111_hex.png","http://772bd91a.ngrok.io/plotly_data_test/111/111_line.png","http://772bd91a.ngrok.io/plotly_data_test/111/111_kde.png","http://772bd91a.ngrok.io/plotly_data_test/111/111_scatter.png","Line (2)","rishav"
"35829","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1550","22","Sat Jun 06 19:21:55 UTC 2019","Sat Jun 06 19:22:06 UTC 2019","11","http://772bd91a.ngrok.io/plotly_data_test/112/112_hex.png","http://772bd91a.ngrok.io/plotly_data_test/112/112_line.png","http://772bd91a.ngrok.io/plotly_data_test/112/112_kde.png","http://772bd91a.ngrok.io/plotly_data_test/112/112_scatter.png","Hex (1)","rishav"
"35761","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1552","5","Tue Jun 06 01:18:41 UTC 2019","Tue Jun 06 01:26:24 UTC 2019","462","http://772bd91a.ngrok.io/plotly_data_test/44/44_hex.png","http://772bd91a.ngrok.io/plotly_data_test/44/44_line.png","http://772bd91a.ngrok.io/plotly_data_test/44/44_kde.png","http://772bd91a.ngrok.io/plotly_data_test/44/44_scatter.png","Hex (1)","rohit"
"35777","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1553","5","Tue Jun 06 01:26:25 UTC 2019","Tue Jun 06 01:26:36 UTC 2019","11","http://772bd91a.ngrok.io/plotly_data_test/60/60_hex.png","http://772bd91a.ngrok.io/plotly_data_test/60/60_line.png","http://772bd91a.ngrok.io/plotly_data_test/60/60_kde.png","http://772bd91a.ngrok.io/plotly_data_test/60/60_scatter.png","Scatter (4)","rohit"
"35783","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1554","5","Tue Jun 06 01:26:37 UTC 2019","Tue Jun 06 01:26:56 UTC 2019","18","http://772bd91a.ngrok.io/plotly_data_test/66/66_hex.png","http://772bd91a.ngrok.io/plotly_data_test/66/66_line.png","http://772bd91a.ngrok.io/plotly_data_test/66/66_kde.png","http://772bd91a.ngrok.io/plotly_data_test/66/66_scatter.png","Line (2)","rohit"
"35784","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1555","5","Tue Jun 06 01:26:57 UTC 2019","Tue Jun 06 01:27:28 UTC 2019","31","http://772bd91a.ngrok.io/plotly_data_test/67/67_hex.png","http://772bd91a.ngrok.io/plotly_data_test/67/67_line.png","http://772bd91a.ngrok.io/plotly_data_test/67/67_kde.png","http://772bd91a.ngrok.io/plotly_data_test/67/67_scatter.png","Line (2)","rohit"
"35785","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1556","5","Tue Jun 06 01:27:29 UTC 2019","Tue Jun 06 01:27:44 UTC 2019","14","http://772bd91a.ngrok.io/plotly_data_test/68/68_hex.png","http://772bd91a.ngrok.io/plotly_data_test/68/68_line.png","http://772bd91a.ngrok.io/plotly_data_test/68/68_kde.png","http://772bd91a.ngrok.io/plotly_data_test/68/68_scatter.png","Scatter (4)","rohit"
"35786","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1557","5","Tue Jun 06 01:27:45 UTC 2019","Tue Jun 06 01:28:12 UTC 2019","27","http://772bd91a.ngrok.io/plotly_data_test/69/69_hex.png","http://772bd91a.ngrok.io/plotly_data_test/69/69_line.png","http://772bd91a.ngrok.io/plotly_data_test/69/69_kde.png","http://772bd91a.ngrok.io/plotly_data_test/69/69_scatter.png","Scatter (4)","rohit"
"35787","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1558","5","Tue Jun 06 01:28:13 UTC 2019","Tue Jun 06 01:29:13 UTC 2019","60","http://772bd91a.ngrok.io/plotly_data_test/70/70_hex.png","http://772bd91a.ngrok.io/plotly_data_test/70/70_line.png","http://772bd91a.ngrok.io/plotly_data_test/70/70_kde.png","http://772bd91a.ngrok.io/plotly_data_test/70/70_scatter.png","Line (2)","rohit"
"35788","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1559","5","Tue Jun 06 01:29:14 UTC 2019","Tue Jun 06 01:29:38 UTC 2019","23","http://772bd91a.ngrok.io/plotly_data_test/71/71_hex.png","http://772bd91a.ngrok.io/plotly_data_test/71/71_line.png","http://772bd91a.ngrok.io/plotly_data_test/71/71_kde.png","http://772bd91a.ngrok.io/plotly_data_test/71/71_scatter.png","Scatter (4)","rohit"
"35789","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1560","5","Tue Jun 06 01:29:39 UTC 2019","Tue Jun 06 01:30:06 UTC 2019","27","http://772bd91a.ngrok.io/plotly_data_test/72/72_hex.png","http://772bd91a.ngrok.io/plotly_data_test/72/72_line.png","http://772bd91a.ngrok.io/plotly_data_test/72/72_kde.png","http://772bd91a.ngrok.io/plotly_data_test/72/72_scatter.png","Hex (1)","rohit"
"35790","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1561","5","Tue Jun 06 01:30:07 UTC 2019","Tue Jun 06 01:30:23 UTC 2019","15","http://772bd91a.ngrok.io/plotly_data_test/73/73_hex.png","http://772bd91a.ngrok.io/plotly_data_test/73/73_line.png","http://772bd91a.ngrok.io/plotly_data_test/73/73_kde.png","http://772bd91a.ngrok.io/plotly_data_test/73/73_scatter.png","Scatter (4)","rohit"
"35791","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1562","5","Tue Jun 06 01:30:24 UTC 2019","Tue Jun 06 01:32:35 UTC 2019","131","http://772bd91a.ngrok.io/plotly_data_test/74/74_hex.png","http://772bd91a.ngrok.io/plotly_data_test/74/74_line.png","http://772bd91a.ngrok.io/plotly_data_test/74/74_kde.png","http://772bd91a.ngrok.io/plotly_data_test/74/74_scatter.png","Scatter (4)","rohit"
"35792","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1563","5","Tue Jun 06 01:32:36 UTC 2019","Tue Jun 06 01:32:53 UTC 2019","16","http://772bd91a.ngrok.io/plotly_data_test/75/75_hex.png","http://772bd91a.ngrok.io/plotly_data_test/75/75_line.png","http://772bd91a.ngrok.io/plotly_data_test/75/75_kde.png","http://772bd91a.ngrok.io/plotly_data_test/75/75_scatter.png","Hex (1)","rohit"
"35793","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1564","5","Tue Jun 06 01:32:54 UTC 2019","Tue Jun 06 01:33:23 UTC 2019","29","http://772bd91a.ngrok.io/plotly_data_test/76/76_hex.png","http://772bd91a.ngrok.io/plotly_data_test/76/76_line.png","http://772bd91a.ngrok.io/plotly_data_test/76/76_kde.png","http://772bd91a.ngrok.io/plotly_data_test/76/76_scatter.png","Line (2)","rohit"
"35794","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1565","5","Tue Jun 06 01:33:24 UTC 2019","Tue Jun 06 01:33:39 UTC 2019","15","http://772bd91a.ngrok.io/plotly_data_test/77/77_hex.png","http://772bd91a.ngrok.io/plotly_data_test/77/77_line.png","http://772bd91a.ngrok.io/plotly_data_test/77/77_kde.png","http://772bd91a.ngrok.io/plotly_data_test/77/77_scatter.png","Scatter (4)","rohit"
"35795","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1566","5","Tue Jun 06 01:33:40 UTC 2019","Tue Jun 06 01:33:58 UTC 2019","17","http://772bd91a.ngrok.io/plotly_data_test/78/78_hex.png","http://772bd91a.ngrok.io/plotly_data_test/78/78_line.png","http://772bd91a.ngrok.io/plotly_data_test/78/78_kde.png","http://772bd91a.ngrok.io/plotly_data_test/78/78_scatter.png","Hex (1)","rohit"
"35796","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1567","5","Tue Jun 06 01:33:59 UTC 2019","Tue Jun 06 01:35:09 UTC 2019","70","http://772bd91a.ngrok.io/plotly_data_test/79/79_hex.png","http://772bd91a.ngrok.io/plotly_data_test/79/79_line.png","http://772bd91a.ngrok.io/plotly_data_test/79/79_kde.png","http://772bd91a.ngrok.io/plotly_data_test/79/79_scatter.png","Scatter (4)","rohit"
"35797","2","Q1","Fri May 05 00:49:41 UTC 2019","3","31996800","1568","5","Tue Jun 06 01:35:10 UTC 2019","Tue Jun 06 01:35:20 UTC 2019","9","http://772bd91a.ngrok.io/plotly_data_test/80/80_hex.png","http://772bd91a.ngrok.io/plotly_data_test/80/80_line.png","http://772bd91a.ngrok.io/plotly_data_test/80/80_kde.png","http://772bd91a.ngrok.io/plotly_data_test/80/80_scatter.png","Scatter (4)","rohit"


==> data/q2_agg-Batch_21_results.csv <==
"HITId","HITTypeId","Title","CreationTime","MaxAssignments","AssignmentDurationInSeconds","AssignmentId","WorkerId","AcceptTime","SubmitTime","WorkTimeInSeconds","Input.image_url1","Input.image_url2","Input.image_url3","Input.image_url4","Input.table_image_url_aggregate","Answer.answer","Turkle.Username"
"33117","4","Q2_agg","Fri May 05 15:47:53 UTC 2019","3","3196800","291","7","Sat May 05 10:05:52 UTC 2019","Sat May 05 10:07:01 UTC 2019","68","http://915f708b.ngrok.io/test/9/9_kde.png","http://915f708b.ngrok.io/test/37/37_kde.png","http://915f708b.ngrok.io/test/83/83_kde.png","http://915f708b.ngrok.io/test/18/18_kde.png","http://915f708b.ngrok.io/table_imgs_aggregate/83.png","Top Right (2)","vaibhav"
"33117","4","Q2_agg","Fri May 05 15:47:53 UTC 2019","3","3196800","749","8","Sun May 05 04:10:31 UTC 2019","Sun May 05 04:12:38 UTC 2019","127","http://915f708b.ngrok.io/test/9/9_kde.png","http://915f708b.ngrok.io/test/37/37_kde.png","http://915f708b.ngrok.io/test/83/83_kde.png","http://915f708b.ngrok.io/test/18/18_kde.png","http://915f708b.ngrok.io/table_imgs_aggregate/83.png","Bottom Right (4)","satish"
"33118","4","Q2_agg","Fri May 05 15:47:53 UTC 2019","3","3196800","750","8","Sun May 05 04:12:45 UTC 2019","Sun May 05 04:15:03 UTC 2019","138","http://915f708b.ngrok.io/test/48/48_kde.png","http://915f708b.ngrok.io/test/39/39_kde.png","http://915f708b.ngrok.io/test/7/7_kde.png","http://915f708b.ngrok.io/test/9/9_kde.png","http://915f708b.ngrok.io/table_imgs_aggregate/7.png","Bottom Left (3)","satish"
"33119","4","Q2_agg","Fri May 05 15:47:53 UTC 2019","3","3196800","751","8","Sun May 05 04:15:04 UTC 2019","Sun May 05 04:17:08 UTC 2019","123","http://915f708b.ngrok.io/test/6/6_scatter.png","http://915f708b.ngrok.io/test/27/27_scatter.png","http://915f708b.ngrok.io/test/14/14_scatter.png","http://915f708b.ngrok.io/test/45/45_scatter.png","http://915f708b.ngrok.io/table_imgs_aggregate/27.png","Top Right (2)","satish"
"33120","4","Q2_agg","Fri May 05 15:47:53 UTC 2019","3","3196800","752","8","Sun May 05 04:17:09 UTC 2019","Sun May 05 04:18:16 UTC 2019","67","http://915f708b.ngrok.io/test/49/49_scatter.png","http://915f708b.ngrok.io/test/83/83_scatter.png","http://915f708b.ngrok.io/test/59/59_scatter.png","http://915f708b.ngrok.io/test/5/5_scatter.png","http://915f708b.ngrok.io/table_imgs_aggregate/59.png","Bottom Left (3)","satish"
"33121","4","Q2_agg","Fri May 05 15:47:53 UTC 2019","3","3196800","753","8","Sun May 05 04:18:17 UTC 2019","Sun May 05 04:19:41 UTC 2019","84","http://915f708b.ngrok.io/test/42/42_scatter.png","http://915f708b.ngrok.io/test/83/83_scatter.png","http://915f708b.ngrok.io/test/90/90_scatter.png","http://915f708b.ngrok.io/test/21/21_scatter.png","http://915f708b.ngrok.io/table_imgs_aggregate/21.png","Bottom Right (4)","satish"
"33122","4","Q2_agg","Fri May 05 15:47:53 UTC 2019","3","3196800","754","8","Sun May 05 04:19:42 UTC 2019","Sun May 05 04:20:31 UTC 2019","49","http://915f708b.ngrok.io/test/50/50_scatter.png","http://915f708b.ngrok.io/test/20/20_scatter.png","http://915f708b.ngrok.io/test/30/30_scatter.png","http://915f708b.ngrok.io/test/7/7_scatter.png","http://915f708b.ngrok.io/table_imgs_aggregate/20.png","Bottom Left (3)","satish"
"33123","4","Q2_agg","Fri May 05 15:47:53 UTC 2019","3","3196800","755","8","Sun May 05 04:20:32 UTC 2019","Sun May 05 04:22:19 UTC 2019","107","http://915f708b.ngrok.io/test/87/87_scatter.png","http://915f708b.ngrok.io/test/77/77_scatter.png","http://915f708b.ngrok.io/test/44/44_scatter.png","http://915f708b.ngrok.io/test/39/39_scatter.png","http://915f708b.ngrok.io/table_imgs_aggregate/87.png","Top left (1)","satish"
"33124","4","Q2_agg","Fri May 05 15:47:53 UTC 2019","3","3196800","756","8","Sun May 05 04:22:19 UTC 2019","Sun May 05 04:23:52 UTC 2019","92","http://915f708b.ngrok.io/test/93/93_hex.png","http://915f708b.ngrok.io/test/61/61_hex.png","http://915f708b.ngrok.io/test/64/64_hex.png","http://915f708b.ngrok.io/test/90/90_hex.png","http://915f708b.ngrok.io/table_imgs_aggregate/61.png","Top Right (2)","satish"
"33125","4","Q2_agg","Fri May 05 15:47:53 UTC 2019","3","3196800","757","8","Sun May 05 04:23:53 UTC 2019","Sun May 05 04:26:38 UTC 2019","164","http://915f708b.ngrok.io/test/36/36_hex.png","http://915f708b.ngrok.io/test/25/25_hex.png","http://915f708b.ngrok.io/test/18/18_hex.png","http://915f708b.ngrok.io/test/41/41_hex.png","http://915f708b.ngrok.io/table_imgs_aggregate/36.png","Top Right (2)","satish"
"33117","4","Q2_agg","Fri May 05 15:47:53 UTC 2019","3","3196800","931","12","Wed May 05 17:20:25 UTC 2019","Wed May 05 17:21:36 UTC 2019","70","http://915f708b.ngrok.io/test/9/9_kde.png","http://915f708b.ngrok.io/test/37/37_kde.png","http://915f708b.ngrok.io/test/83/83_kde.png","http://915f708b.ngrok.io/test/18/18_kde.png","http://915f708b.ngrok.io/table_imgs_aggregate/83.png","Bottom Left (3)","prakhar"
"33118","4","Q2_agg","Fri May 05 15:47:53 UTC 2019","3","3196800","932","12","Wed May 05 17:21:39 UTC 2019","Wed May 05 17:22:13 UTC 2019","33","http://915f708b.ngrok.io/test/48/48_kde.png","http://915f708b.ngrok.io/test/39/39_kde.png","http://915f708b.ngrok.io/test/7/7_kde.png","http://915f708b.ngrok.io/test/9/9_kde.png","http://915f708b.ngrok.io/table_imgs_aggregate/7.png","Bottom Left (3)","prakhar"
"33119","4","Q2_agg","Fri May 05 15:47:53 UTC 2019","3","3196800","933","12","Wed May 05 17:22:18 UTC 2019","Wed May 05 17:22:49 UTC 2019","30","http://915f708b.ngrok.io/test/6/6_scatter.png","http://915f708b.ngrok.io/test/27/27_scatter.png","http://915f708b.ngrok.io/test/14/14_scatter.png","http://915f708b.ngrok.io/test/45/45_scatter.png","http://915f708b.ngrok.io/table_imgs_aggregate/27.png","Top Right (2)","prakhar"
"33120","4","Q2_agg","Fri May 05 15:47:53 UTC 2019","3","3196800","934","12","Wed May 05 17:22:55 UTC 2019","Wed May 05 17:23:30 UTC 2019","34","http://915f708b.ngrok.io/test/49/49_scatter.png","http://915f708b.ngrok.io/test/83/83_scatter.png","http://915f708b.ngrok.io/test/59/59_scatter.png","http://915f708b.ngrok.io/test/5/5_scatter.png","http://915f708b.ngrok.io/table_imgs_aggregate/59.png","Bottom Left (3)","prakhar"
"33121","4","Q2_agg","Fri May 05 15:47:53 UTC 2019","3","3196800","935","12","Wed May 05 17:23:35 UTC 2019","Wed May 05 17:24:08 UTC 2019","33","http://915f708b.ngrok.io/test/42/42_scatter.png","http://915f708b.ngrok.io/test/83/83_scatter.png","http://915f708b.ngrok.io/test/90/90_scatter.png","http://915f708b.ngrok.io/test/21/21_scatter.png","http://915f708b.ngrok.io/table_imgs_aggregate/21.png","Bottom Right (4)","prakhar"
"33122","4","Q2_agg","Fri May 05 15:47:53 UTC 2019","3","3196800","936","12","Wed May 05 17:24:12 UTC 2019","Wed May 05 17:24:45 UTC 2019","33","http://915f708b.ngrok.io/test/50/50_scatter.png","http://915f708b.ngrok.io/test/20/20_scatter.png","http://915f708b.ngrok.io/test/30/30_scatter.png","http://915f708b.ngrok.io/test/7/7_scatter.png","http://915f708b.ngrok.io/table_imgs_aggregate/20.png","Top Right (2)","prakhar"
"33123","4","Q2_agg","Fri May 05 15:47:53 UTC 2019","3","3196800","937","12","Wed May 05 17:24:51 UTC 2019","Wed May 05 17:25:09 UTC 2019","18","http://915f708b.ngrok.io/test/87/87_scatter.png","http://915f708b.ngrok.io/test/77/77_scatter.png","http://915f708b.ngrok.io/test/44/44_scatter.png","http://915f708b.ngrok.io/test/39/39_scatter.png","http://915f708b.ngrok.io/table_imgs_aggregate/87.png","Top left (1)","prakhar"
"33124","4","Q2_agg","Fri May 05 15:47:53 UTC 2019","3","3196800","938","12","Wed May 05 17:25:14 UTC 2019","Wed May 05 17:25:48 UTC 2019","33","http://915f708b.ngrok.io/test/93/93_hex.png","http://915f708b.ngrok.io/test/61/61_hex.png","http://915f708b.ngrok.io/test/64/64_hex.png","http://915f708b.ngrok.io/test/90/90_hex.png","http://915f708b.ngrok.io/table_imgs_aggregate/61.png","Top Right (2)","prakhar"
"33125","4","Q2_agg","Fri May 05 15:47:53 UTC 2019","3","3196800","942","12","Wed May 05 17:30:48 UTC 2019","Wed May 05 17:31:39 UTC 2019","51","http://915f708b.ngrok.io/test/36/36_hex.png","http://915f708b.ngrok.io/test/25/25_hex.png","http://915f708b.ngrok.io/test/18/18_hex.png","http://915f708b.ngrok.io/test/41/41_hex.png","http://915f708b.ngrok.io/table_imgs_aggregate/36.png","Top Right (2)","prakhar"
"33118","4","Q2_agg","Fri May 05 15:47:53 UTC 2019","3","3196800","944","16","Sat May 05 06:24:28 UTC 2019","Sat May 05 06:26:50 UTC 2019","141","http://915f708b.ngrok.io/test/48/48_kde.png","http://915f708b.ngrok.io/test/39/39_kde.png","http://915f708b.ngrok.io/test/7/7_kde.png","http://915f708b.ngrok.io/test/9/9_kde.png","http://915f708b.ngrok.io/table_imgs_aggregate/7.png","Bottom Right (4)","sagar"
"33126","4","Q2_agg","Fri May 05 15:47:53 UTC 2019","3","3196800","949","12","Wed May 05 08:35:41 UTC 2019","Wed May 05 08:36:09 UTC 2019","28","http://915f708b.ngrok.io/test/73/73_kde.png","http://915f708b.ngrok.io/test/59/59_kde.png","http://915f708b.ngrok.io/test/3/3_kde.png","http://915f708b.ngrok.io/test/52/52_kde.png","http://915f708b.ngrok.io/table_imgs_aggregate/73.png","Top left (1)","prakhar"
"33127","4","Q2_agg","Fri May 05 15:47:53 UTC 2019","3","3196800","950","12","Wed May 05 08:36:12 UTC 2019","Wed May 05 08:36:50 UTC 2019","38","http://915f708b.ngrok.io/test/48/48_scatter.png","http://915f708b.ngrok.io/test/39/39_scatter.png","http://915f708b.ngrok.io/test/7/7_scatter.png","http://915f708b.ngrok.io/test/9/9_scatter.png","http://915f708b.ngrok.io/table_imgs_aggregate/7.png","Bottom Left (3)","prakhar"


==> data/q2_out-Batch_22_results.csv <==
HITId,HITTypeId,Title,CreationTime,MaxAssignments,AssignmentDurationInSeconds,AssignmentId,WorkerId,AcceptTime,SubmitTime,WorkTimeInSeconds,Input.image_url1,Input.image_url2,Input.image_url3,Input.image_url4,Input.table_image_url_outlier,Answer.answer,Turkle.Username
33517,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,195,7,Sat May 05 08:28:59 UTC 2019,Sat May 05 08:30:44 UTC 2019,105,http://915f708b.ngrok.io/test/46/46_kde.png,http://915f708b.ngrok.io/test/69/69_kde.png,http://915f708b.ngrok.io/test/99/99_kde.png,http://915f708b.ngrok.io/test/36/36_kde.png,http://915f708b.ngrok.io/table_imgs_outlier/36.png,Top left (1),vaibhav
33518,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,196,7,Sat May 05 08:30:45 UTC 2019,Sat May 05 08:31:06 UTC 2019,21,http://915f708b.ngrok.io/test/81/81_scatter.png,http://915f708b.ngrok.io/test/73/73_scatter.png,http://915f708b.ngrok.io/test/64/64_scatter.png,http://915f708b.ngrok.io/test/1/1_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/73.png,Top Right (2),vaibhav
33519,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,197,7,Sat May 05 08:31:07 UTC 2019,Sat May 05 08:32:23 UTC 2019,75,http://915f708b.ngrok.io/test/39/39_hex.png,http://915f708b.ngrok.io/test/68/68_hex.png,http://915f708b.ngrok.io/test/75/75_hex.png,http://915f708b.ngrok.io/test/48/48_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/48.png,Bottom Right (4),vaibhav
33520,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,198,7,Sat May 05 08:32:23 UTC 2019,Sat May 05 08:34:16 UTC 2019,112,http://915f708b.ngrok.io/test/68/68_kde.png,http://915f708b.ngrok.io/test/55/55_kde.png,http://915f708b.ngrok.io/test/6/6_kde.png,http://915f708b.ngrok.io/test/86/86_kde.png,http://915f708b.ngrok.io/table_imgs_outlier/86.png,Bottom Right (4),vaibhav
33521,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,199,7,Sat May 05 08:34:16 UTC 2019,Sat May 05 08:35:00 UTC 2019,43,http://915f708b.ngrok.io/test/81/81_hex.png,http://915f708b.ngrok.io/test/73/73_hex.png,http://915f708b.ngrok.io/test/64/64_hex.png,http://915f708b.ngrok.io/test/1/1_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/73.png,Top Right (2),vaibhav
33522,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,200,7,Sat May 05 08:35:00 UTC 2019,Sat May 05 08:35:24 UTC 2019,23,http://915f708b.ngrok.io/test/35/35_scatter.png,http://915f708b.ngrok.io/test/37/37_scatter.png,http://915f708b.ngrok.io/test/70/70_scatter.png,http://915f708b.ngrok.io/test/44/44_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/35.png,Top left (1),vaibhav
33523,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,201,7,Sat May 05 08:35:25 UTC 2019,Sat May 05 08:36:56 UTC 2019,91,http://915f708b.ngrok.io/test/40/40_kde.png,http://915f708b.ngrok.io/test/2/2_kde.png,http://915f708b.ngrok.io/test/4/4_kde.png,http://915f708b.ngrok.io/test/47/47_kde.png,http://915f708b.ngrok.io/table_imgs_outlier/2.png,Top Right (2),vaibhav
33524,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,204,7,Sat May 05 08:46:09 UTC 2019,Sat May 05 08:47:35 UTC 2019,85,http://915f708b.ngrok.io/test/87/87_hex.png,http://915f708b.ngrok.io/test/75/75_hex.png,http://915f708b.ngrok.io/test/83/83_hex.png,http://915f708b.ngrok.io/test/27/27_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/27.png,Bottom Right (4),vaibhav
33525,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,205,7,Sat May 05 08:47:36 UTC 2019,Sat May 05 08:49:05 UTC 2019,89,http://915f708b.ngrok.io/test/35/35_line.png,http://915f708b.ngrok.io/test/37/37_line.png,http://915f708b.ngrok.io/test/70/70_line.png,http://915f708b.ngrok.io/test/44/44_line.png,http://915f708b.ngrok.io/table_imgs_outlier/35.png,Top left (1),vaibhav
33526,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,206,7,Sat May 05 08:49:06 UTC 2019,Sat May 05 08:49:19 UTC 2019,13,http://915f708b.ngrok.io/test/55/55_line.png,http://915f708b.ngrok.io/test/2/2_line.png,http://915f708b.ngrok.io/test/40/40_line.png,http://915f708b.ngrok.io/test/20/20_line.png,http://915f708b.ngrok.io/table_imgs_outlier/55.png,Top left (1),vaibhav
33527,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,207,7,Sat May 05 08:49:20 UTC 2019,Sat May 05 08:49:46 UTC 2019,26,http://915f708b.ngrok.io/test/46/46_hex.png,http://915f708b.ngrok.io/test/69/69_hex.png,http://915f708b.ngrok.io/test/99/99_hex.png,http://915f708b.ngrok.io/test/36/36_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/36.png,Bottom Right (4),vaibhav
33528,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,208,7,Sat May 05 08:49:47 UTC 2019,Sat May 05 08:50:07 UTC 2019,19,http://915f708b.ngrok.io/test/54/54_hex.png,http://915f708b.ngrok.io/test/41/41_hex.png,http://915f708b.ngrok.io/test/4/4_hex.png,http://915f708b.ngrok.io/test/26/26_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/54.png,Top left (1),vaibhav
33529,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,209,7,Sat May 05 08:50:07 UTC 2019,Sat May 05 08:51:21 UTC 2019,73,http://915f708b.ngrok.io/test/23/23_kde.png,http://915f708b.ngrok.io/test/40/40_kde.png,http://915f708b.ngrok.io/test/54/54_kde.png,http://915f708b.ngrok.io/test/19/19_kde.png,http://915f708b.ngrok.io/table_imgs_outlier/23.png,Bottom Left (3),vaibhav
33530,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,210,7,Sat May 05 08:51:22 UTC 2019,Sat May 05 08:51:50 UTC 2019,28,http://915f708b.ngrok.io/test/40/40_hex.png,http://915f708b.ngrok.io/test/97/97_hex.png,http://915f708b.ngrok.io/test/24/24_hex.png,http://915f708b.ngrok.io/test/3/3_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/24.png,Top Right (2),vaibhav
33531,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,211,7,Sat May 05 08:51:50 UTC 2019,Sat May 05 08:52:57 UTC 2019,66,http://915f708b.ngrok.io/test/6/6_line.png,http://915f708b.ngrok.io/test/40/40_line.png,http://915f708b.ngrok.io/test/63/63_line.png,http://915f708b.ngrok.io/test/86/86_line.png,http://915f708b.ngrok.io/table_imgs_outlier/6.png,Top left (1),vaibhav
33532,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,212,7,Sat May 05 08:52:57 UTC 2019,Sat May 05 08:54:06 UTC 2019,68,http://915f708b.ngrok.io/test/33/33_line.png,http://915f708b.ngrok.io/test/30/30_line.png,http://915f708b.ngrok.io/test/94/94_line.png,http://915f708b.ngrok.io/test/41/41_line.png,http://915f708b.ngrok.io/table_imgs_outlier/94.png,Bottom Left (3),vaibhav
33533,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,213,7,Sat May 05 08:54:06 UTC 2019,Sat May 05 08:54:25 UTC 2019,19,http://915f708b.ngrok.io/test/74/74_hex.png,http://915f708b.ngrok.io/test/88/88_hex.png,http://915f708b.ngrok.io/test/62/62_hex.png,http://915f708b.ngrok.io/test/29/29_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/74.png,Top left (1),vaibhav
33534,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,215,7,Sat May 05 08:54:36 UTC 2019,Sat May 05 08:55:00 UTC 2019,23,http://915f708b.ngrok.io/test/52/52_line.png,http://915f708b.ngrok.io/test/44/44_line.png,http://915f708b.ngrok.io/test/78/78_line.png,http://915f708b.ngrok.io/test/42/42_line.png,http://915f708b.ngrok.io/table_imgs_outlier/52.png,Top left (1),vaibhav
33535,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,216,7,Sat May 05 08:55:00 UTC 2019,Sat May 05 08:55:21 UTC 2019,21,http://915f708b.ngrok.io/test/6/6_scatter.png,http://915f708b.ngrok.io/test/80/80_scatter.png,http://915f708b.ngrok.io/test/35/35_scatter.png,http://915f708b.ngrok.io/test/38/38_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/38.png,Bottom Right (4),vaibhav
33536,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,217,7,Sat May 05 08:55:22 UTC 2019,Sat May 05 08:56:17 UTC 2019,55,http://915f708b.ngrok.io/test/33/33_kde.png,http://915f708b.ngrok.io/test/30/30_kde.png,http://915f708b.ngrok.io/test/94/94_kde.png,http://915f708b.ngrok.io/test/41/41_kde.png,http://915f708b.ngrok.io/table_imgs_outlier/94.png,Bottom Right (4),vaibhav
33537,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,218,7,Sat May 05 08:56:18 UTC 2019,Sat May 05 08:56:45 UTC 2019,27,http://915f708b.ngrok.io/test/6/6_hex.png,http://915f708b.ngrok.io/test/40/40_hex.png,http://915f708b.ngrok.io/test/63/63_hex.png,http://915f708b.ngrok.io/test/86/86_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/6.png,Top left (1),vaibhav
33538,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,219,7,Sat May 05 08:56:46 UTC 2019,Sat May 05 08:57:11 UTC 2019,25,http://915f708b.ngrok.io/test/3/3_line.png,http://915f708b.ngrok.io/test/7/7_line.png,http://915f708b.ngrok.io/test/51/51_line.png,http://915f708b.ngrok.io/test/17/17_line.png,http://915f708b.ngrok.io/table_imgs_outlier/51.png,Bottom Left (3),vaibhav
33539,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,220,7,Sat May 05 08:57:12 UTC 2019,Sat May 05 08:57:42 UTC 2019,30,http://915f708b.ngrok.io/test/59/59_line.png,http://915f708b.ngrok.io/test/45/45_line.png,http://915f708b.ngrok.io/test/60/60_line.png,http://915f708b.ngrok.io/test/39/39_line.png,http://915f708b.ngrok.io/table_imgs_outlier/59.png,Top left (1),vaibhav
33540,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,221,7,Sat May 05 08:57:43 UTC 2019,Sat May 05 08:58:04 UTC 2019,21,http://915f708b.ngrok.io/test/33/33_hex.png,http://915f708b.ngrok.io/test/30/30_hex.png,http://915f708b.ngrok.io/test/94/94_hex.png,http://915f708b.ngrok.io/test/41/41_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/94.png,Bottom Left (3),vaibhav
33541,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,222,7,Sat May 05 08:58:05 UTC 2019,Sat May 05 08:58:27 UTC 2019,22,http://915f708b.ngrok.io/test/49/49_line.png,http://915f708b.ngrok.io/test/89/89_line.png,http://915f708b.ngrok.io/test/97/97_line.png,http://915f708b.ngrok.io/test/4/4_line.png,http://915f708b.ngrok.io/table_imgs_outlier/89.png,Top Right (2),vaibhav
33542,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,223,7,Sat May 05 08:58:28 UTC 2019,Sat May 05 08:58:42 UTC 2019,14,http://915f708b.ngrok.io/test/65/65_line.png,http://915f708b.ngrok.io/test/86/86_line.png,http://915f708b.ngrok.io/test/79/79_line.png,http://915f708b.ngrok.io/test/44/44_line.png,http://915f708b.ngrok.io/table_imgs_outlier/44.png,Bottom Right (4),vaibhav
33543,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,224,7,Sat May 05 08:58:43 UTC 2019,Sat May 05 08:59:05 UTC 2019,22,http://915f708b.ngrok.io/test/48/48_scatter.png,http://915f708b.ngrok.io/test/68/68_scatter.png,http://915f708b.ngrok.io/test/95/95_scatter.png,http://915f708b.ngrok.io/test/19/19_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/19.png,Bottom Right (4),vaibhav
33544,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,225,7,Sat May 05 08:59:06 UTC 2019,Sat May 05 09:00:13 UTC 2019,66,http://915f708b.ngrok.io/test/80/80_kde.png,http://915f708b.ngrok.io/test/73/73_kde.png,http://915f708b.ngrok.io/test/20/20_kde.png,http://915f708b.ngrok.io/test/65/65_kde.png,http://915f708b.ngrok.io/table_imgs_outlier/80.png,Top left (1),vaibhav
33545,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,226,7,Sat May 05 09:00:13 UTC 2019,Sat May 05 09:01:34 UTC 2019,80,http://915f708b.ngrok.io/test/48/48_scatter.png,http://915f708b.ngrok.io/test/81/81_scatter.png,http://915f708b.ngrok.io/test/38/38_scatter.png,http://915f708b.ngrok.io/test/61/61_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/61.png,Bottom Right (4),vaibhav
33546,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,227,7,Sat May 05 09:01:34 UTC 2019,Sat May 05 09:02:06 UTC 2019,31,http://915f708b.ngrok.io/test/76/76_line.png,http://915f708b.ngrok.io/test/10/10_line.png,http://915f708b.ngrok.io/test/83/83_line.png,http://915f708b.ngrok.io/test/57/57_line.png,http://915f708b.ngrok.io/table_imgs_outlier/83.png,Bottom Left (3),vaibhav
33547,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,228,7,Sat May 05 09:02:07 UTC 2019,Sat May 05 09:02:29 UTC 2019,21,http://915f708b.ngrok.io/test/65/65_hex.png,http://915f708b.ngrok.io/test/86/86_hex.png,http://915f708b.ngrok.io/test/79/79_hex.png,http://915f708b.ngrok.io/test/44/44_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/44.png,Bottom Right (4),vaibhav
33548,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,229,7,Sat May 05 09:02:29 UTC 2019,Sat May 05 09:02:49 UTC 2019,20,http://915f708b.ngrok.io/test/43/43_hex.png,http://915f708b.ngrok.io/test/32/32_hex.png,http://915f708b.ngrok.io/test/18/18_hex.png,http://915f708b.ngrok.io/test/58/58_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/32.png,Top Right (2),vaibhav
33549,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,230,7,Sat May 05 09:02:50 UTC 2019,Sat May 05 09:03:10 UTC 2019,20,http://915f708b.ngrok.io/test/40/40_scatter.png,http://915f708b.ngrok.io/test/2/2_scatter.png,http://915f708b.ngrok.io/test/4/4_scatter.png,http://915f708b.ngrok.io/test/47/47_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/2.png,Top Right (2),vaibhav
33550,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,231,7,Sat May 05 09:03:11 UTC 2019,Sat May 05 09:03:45 UTC 2019,34,http://915f708b.ngrok.io/test/40/40_line.png,http://915f708b.ngrok.io/test/97/97_line.png,http://915f708b.ngrok.io/test/24/24_line.png,http://915f708b.ngrok.io/test/3/3_line.png,http://915f708b.ngrok.io/table_imgs_outlier/24.png,Bottom Left (3),vaibhav
33551,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,232,7,Sat May 05 09:03:46 UTC 2019,Sat May 05 09:04:32 UTC 2019,46,http://915f708b.ngrok.io/test/18/18_scatter.png,http://915f708b.ngrok.io/test/99/99_scatter.png,http://915f708b.ngrok.io/test/97/97_scatter.png,http://915f708b.ngrok.io/test/85/85_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/97.png,Bottom Left (3),vaibhav
33552,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,233,7,Sat May 05 09:04:33 UTC 2019,Sat May 05 09:04:54 UTC 2019,21,http://915f708b.ngrok.io/test/18/18_hex.png,http://915f708b.ngrok.io/test/66/66_hex.png,http://915f708b.ngrok.io/test/42/42_hex.png,http://915f708b.ngrok.io/test/56/56_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/66.png,Top Right (2),vaibhav
33553,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,234,7,Sat May 05 09:04:55 UTC 2019,Sat May 05 09:05:13 UTC 2019,18,http://915f708b.ngrok.io/test/36/36_kde.png,http://915f708b.ngrok.io/test/64/64_kde.png,http://915f708b.ngrok.io/test/48/48_kde.png,http://915f708b.ngrok.io/test/91/91_kde.png,http://915f708b.ngrok.io/table_imgs_outlier/91.png,Top left (1),vaibhav
33554,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,235,7,Sat May 05 09:05:14 UTC 2019,Sat May 05 09:05:37 UTC 2019,23,http://915f708b.ngrok.io/test/66/66_kde.png,http://915f708b.ngrok.io/test/93/93_kde.png,http://915f708b.ngrok.io/test/90/90_kde.png,http://915f708b.ngrok.io/test/70/70_kde.png,http://915f708b.ngrok.io/table_imgs_outlier/93.png,Top Right (2),vaibhav
33555,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,236,7,Sat May 05 09:05:38 UTC 2019,Sat May 05 09:06:28 UTC 2019,50,http://915f708b.ngrok.io/test/82/82_scatter.png,http://915f708b.ngrok.io/test/83/83_scatter.png,http://915f708b.ngrok.io/test/84/84_scatter.png,http://915f708b.ngrok.io/test/6/6_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/82.png,Top left (1),vaibhav
33556,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,239,7,Sat May 05 09:36:18 UTC 2019,Sat May 05 09:36:56 UTC 2019,37,http://915f708b.ngrok.io/test/76/76_line.png,http://915f708b.ngrok.io/test/25/25_line.png,http://915f708b.ngrok.io/test/13/13_line.png,http://915f708b.ngrok.io/test/30/30_line.png,http://915f708b.ngrok.io/table_imgs_outlier/25.png,Top Right (2),vaibhav
33557,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,240,7,Sat May 05 09:36:56 UTC 2019,Sat May 05 09:37:13 UTC 2019,16,http://915f708b.ngrok.io/test/68/68_hex.png,http://915f708b.ngrok.io/test/33/33_hex.png,http://915f708b.ngrok.io/test/95/95_hex.png,http://915f708b.ngrok.io/test/37/37_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/68.png,Top left (1),vaibhav
33558,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,241,7,Sat May 05 09:37:14 UTC 2019,Sat May 05 09:37:30 UTC 2019,16,http://915f708b.ngrok.io/test/53/53_line.png,http://915f708b.ngrok.io/test/43/43_line.png,http://915f708b.ngrok.io/test/41/41_line.png,http://915f708b.ngrok.io/test/83/83_line.png,http://915f708b.ngrok.io/table_imgs_outlier/43.png,Top Right (2),vaibhav
33559,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,242,7,Sat May 05 09:37:31 UTC 2019,Sat May 05 09:37:57 UTC 2019,26,http://915f708b.ngrok.io/test/42/42_line.png,http://915f708b.ngrok.io/test/34/34_line.png,http://915f708b.ngrok.io/test/0/0_line.png,http://915f708b.ngrok.io/test/52/52_line.png,http://915f708b.ngrok.io/table_imgs_outlier/34.png,Top Right (2),vaibhav
33560,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,243,7,Sat May 05 09:37:57 UTC 2019,Sat May 05 09:38:24 UTC 2019,26,http://915f708b.ngrok.io/test/1/1_scatter.png,http://915f708b.ngrok.io/test/56/56_scatter.png,http://915f708b.ngrok.io/test/21/21_scatter.png,http://915f708b.ngrok.io/test/26/26_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/56.png,Top Right (2),vaibhav
33562,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,245,7,Sat May 05 09:38:31 UTC 2019,Sat May 05 09:38:57 UTC 2019,26,http://915f708b.ngrok.io/test/75/75_hex.png,http://915f708b.ngrok.io/test/46/46_hex.png,http://915f708b.ngrok.io/test/50/50_hex.png,http://915f708b.ngrok.io/test/4/4_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/46.png,Top Right (2),vaibhav
33563,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,246,7,Sat May 05 09:38:57 UTC 2019,Sat May 05 09:44:37 UTC 2019,339,http://915f708b.ngrok.io/test/68/68_hex.png,http://915f708b.ngrok.io/test/55/55_hex.png,http://915f708b.ngrok.io/test/6/6_hex.png,http://915f708b.ngrok.io/test/86/86_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/86.png,Bottom Left (3),vaibhav
33564,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,247,7,Sat May 05 09:44:38 UTC 2019,Sat May 05 09:45:00 UTC 2019,22,http://915f708b.ngrok.io/test/40/40_scatter.png,http://915f708b.ngrok.io/test/97/97_scatter.png,http://915f708b.ngrok.io/test/24/24_scatter.png,http://915f708b.ngrok.io/test/3/3_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/24.png,Top Right (2),vaibhav
33565,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,248,7,Sat May 05 09:45:00 UTC 2019,Sat May 05 09:45:24 UTC 2019,23,http://915f708b.ngrok.io/test/92/92_scatter.png,http://915f708b.ngrok.io/test/56/56_scatter.png,http://915f708b.ngrok.io/test/55/55_scatter.png,http://915f708b.ngrok.io/test/66/66_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/92.png,Top left (1),vaibhav
33566,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,249,7,Sat May 05 09:45:25 UTC 2019,Sat May 05 09:46:22 UTC 2019,57,http://915f708b.ngrok.io/test/68/68_line.png,http://915f708b.ngrok.io/test/55/55_line.png,http://915f708b.ngrok.io/test/6/6_line.png,http://915f708b.ngrok.io/test/86/86_line.png,http://915f708b.ngrok.io/table_imgs_outlier/86.png,Bottom Right (4),vaibhav
33567,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,250,7,Sat May 05 09:46:23 UTC 2019,Sat May 05 09:46:49 UTC 2019,25,http://915f708b.ngrok.io/test/33/33_scatter.png,http://915f708b.ngrok.io/test/80/80_scatter.png,http://915f708b.ngrok.io/test/28/28_scatter.png,http://915f708b.ngrok.io/test/34/34_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/28.png,Bottom Left (3),vaibhav
33568,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,251,7,Sat May 05 09:46:49 UTC 2019,Sat May 05 09:47:14 UTC 2019,24,http://915f708b.ngrok.io/test/20/20_scatter.png,http://915f708b.ngrok.io/test/82/82_scatter.png,http://915f708b.ngrok.io/test/39/39_scatter.png,http://915f708b.ngrok.io/test/59/59_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/20.png,Top left (1),vaibhav
33569,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,252,7,Sat May 05 09:47:15 UTC 2019,Sat May 05 09:47:40 UTC 2019,25,http://915f708b.ngrok.io/test/96/96_kde.png,http://915f708b.ngrok.io/test/11/11_kde.png,http://915f708b.ngrok.io/test/33/33_kde.png,http://915f708b.ngrok.io/test/1/1_kde.png,http://915f708b.ngrok.io/table_imgs_outlier/33.png,Bottom Left (3),vaibhav
33570,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,293,7,Sat May 05 10:07:28 UTC 2019,Sat May 05 10:07:37 UTC 2019,9,http://915f708b.ngrok.io/test/81/81_hex.png,http://915f708b.ngrok.io/test/52/52_hex.png,http://915f708b.ngrok.io/test/18/18_hex.png,http://915f708b.ngrok.io/test/14/14_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/14.png,Bottom Right (4),vaibhav
33571,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,294,7,Sat May 05 10:07:38 UTC 2019,Sat May 05 10:08:18 UTC 2019,40,http://915f708b.ngrok.io/test/55/55_line.png,http://915f708b.ngrok.io/test/16/16_line.png,http://915f708b.ngrok.io/test/58/58_line.png,http://915f708b.ngrok.io/test/40/40_line.png,http://915f708b.ngrok.io/table_imgs_outlier/58.png,Bottom Left (3),vaibhav
33572,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,295,7,Sat May 05 10:08:19 UTC 2019,Sat May 05 10:09:17 UTC 2019,58,http://915f708b.ngrok.io/test/18/18_hex.png,http://915f708b.ngrok.io/test/99/99_hex.png,http://915f708b.ngrok.io/test/97/97_hex.png,http://915f708b.ngrok.io/test/85/85_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/97.png,Bottom Left (3),vaibhav
33573,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,296,7,Sat May 05 10:09:17 UTC 2019,Sat May 05 10:11:08 UTC 2019,110,http://915f708b.ngrok.io/test/79/79_hex.png,http://915f708b.ngrok.io/test/15/15_hex.png,http://915f708b.ngrok.io/test/57/57_hex.png,http://915f708b.ngrok.io/test/15/15_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/15.png,Bottom Right (4),vaibhav
33574,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,297,7,Sat May 05 10:11:09 UTC 2019,Sat May 05 10:11:49 UTC 2019,40,http://915f708b.ngrok.io/test/59/59_hex.png,http://915f708b.ngrok.io/test/45/45_hex.png,http://915f708b.ngrok.io/test/60/60_hex.png,http://915f708b.ngrok.io/test/39/39_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/59.png,Top left (1),vaibhav
33575,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,298,7,Sat May 05 10:11:50 UTC 2019,Sat May 05 10:12:06 UTC 2019,15,http://915f708b.ngrok.io/test/74/74_line.png,http://915f708b.ngrok.io/test/88/88_line.png,http://915f708b.ngrok.io/test/62/62_line.png,http://915f708b.ngrok.io/test/29/29_line.png,http://915f708b.ngrok.io/table_imgs_outlier/74.png,Top left (1),vaibhav
33576,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,299,7,Sat May 05 10:12:06 UTC 2019,Sat May 05 10:12:18 UTC 2019,11,http://915f708b.ngrok.io/test/38/38_kde.png,http://915f708b.ngrok.io/test/21/21_kde.png,http://915f708b.ngrok.io/test/68/68_kde.png,http://915f708b.ngrok.io/test/40/40_kde.png,http://915f708b.ngrok.io/table_imgs_outlier/21.png,Top Right (2),vaibhav
33577,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,300,7,Sat May 05 10:12:19 UTC 2019,Sat May 05 10:14:53 UTC 2019,154,http://915f708b.ngrok.io/test/95/95_line.png,http://915f708b.ngrok.io/test/50/50_line.png,http://915f708b.ngrok.io/test/43/43_line.png,http://915f708b.ngrok.io/test/89/89_line.png,http://915f708b.ngrok.io/table_imgs_outlier/50.png,Top Right (2),vaibhav
33578,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,303,7,Sat May 05 10:14:54 UTC 2019,Sat May 05 10:15:19 UTC 2019,25,http://915f708b.ngrok.io/test/9/9_line.png,http://915f708b.ngrok.io/test/93/93_line.png,http://915f708b.ngrok.io/test/98/98_line.png,http://915f708b.ngrok.io/test/25/25_line.png,http://915f708b.ngrok.io/table_imgs_outlier/9.png,Top left (1),vaibhav
33579,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,304,7,Sat May 05 10:15:20 UTC 2019,Sat May 05 10:16:24 UTC 2019,64,http://915f708b.ngrok.io/test/8/8_hex.png,http://915f708b.ngrok.io/test/70/70_hex.png,http://915f708b.ngrok.io/test/100/100_hex.png,http://915f708b.ngrok.io/test/65/65_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/8.png,Top left (1),vaibhav
33580,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,305,7,Sat May 05 10:16:25 UTC 2019,Sat May 05 10:16:33 UTC 2019,8,http://915f708b.ngrok.io/test/63/63_hex.png,http://915f708b.ngrok.io/test/77/77_hex.png,http://915f708b.ngrok.io/test/74/74_hex.png,http://915f708b.ngrok.io/test/53/53_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/77.png,Top Right (2),vaibhav
33581,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,325,7,Sat May 05 10:31:56 UTC 2019,Sat May 05 10:32:03 UTC 2019,6,http://915f708b.ngrok.io/test/39/39_scatter.png,http://915f708b.ngrok.io/test/77/77_scatter.png,http://915f708b.ngrok.io/test/91/91_scatter.png,http://915f708b.ngrok.io/test/63/63_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/39.png,Top left (1),vaibhav
33582,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,326,7,Sat May 05 10:32:03 UTC 2019,Sat May 05 10:32:13 UTC 2019,9,http://915f708b.ngrok.io/test/39/39_scatter.png,http://915f708b.ngrok.io/test/90/90_scatter.png,http://915f708b.ngrok.io/test/91/91_scatter.png,http://915f708b.ngrok.io/test/20/20_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/90.png,Top Right (2),vaibhav
33583,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,327,7,Sat May 05 10:32:14 UTC 2019,Sat May 05 10:32:25 UTC 2019,10,http://915f708b.ngrok.io/test/78/78_hex.png,http://915f708b.ngrok.io/test/80/80_hex.png,http://915f708b.ngrok.io/test/37/37_hex.png,http://915f708b.ngrok.io/test/76/76_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/37.png,Bottom Left (3),vaibhav
33584,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,328,7,Sat May 05 10:32:25 UTC 2019,Sat May 05 10:32:40 UTC 2019,14,http://915f708b.ngrok.io/test/11/11_line.png,http://915f708b.ngrok.io/test/4/4_line.png,http://915f708b.ngrok.io/test/14/14_line.png,http://915f708b.ngrok.io/test/2/2_line.png,http://915f708b.ngrok.io/table_imgs_outlier/11.png,Top left (1),vaibhav
33586,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,330,7,Sat May 05 10:32:49 UTC 2019,Sat May 05 10:34:39 UTC 2019,110,http://915f708b.ngrok.io/test/48/48_line.png,http://915f708b.ngrok.io/test/81/81_line.png,http://915f708b.ngrok.io/test/38/38_line.png,http://915f708b.ngrok.io/test/61/61_line.png,http://915f708b.ngrok.io/table_imgs_outlier/61.png,Bottom Right (4),vaibhav
33587,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,331,7,Sat May 05 10:34:40 UTC 2019,Sat May 05 10:35:14 UTC 2019,33,http://915f708b.ngrok.io/test/39/39_scatter.png,http://915f708b.ngrok.io/test/68/68_scatter.png,http://915f708b.ngrok.io/test/75/75_scatter.png,http://915f708b.ngrok.io/test/48/48_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/48.png,Bottom Left (3),vaibhav
33589,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,333,7,Sat May 05 10:35:20 UTC 2019,Sat May 05 10:35:38 UTC 2019,18,http://915f708b.ngrok.io/test/9/9_kde.png,http://915f708b.ngrok.io/test/88/88_kde.png,http://915f708b.ngrok.io/test/97/97_kde.png,http://915f708b.ngrok.io/test/66/66_kde.png,http://915f708b.ngrok.io/table_imgs_outlier/88.png,Bottom Left (3),vaibhav
33591,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,335,7,Sat May 05 10:35:47 UTC 2019,Sat May 05 10:36:01 UTC 2019,13,http://915f708b.ngrok.io/test/99/99_scatter.png,http://915f708b.ngrok.io/test/75/75_scatter.png,http://915f708b.ngrok.io/test/43/43_scatter.png,http://915f708b.ngrok.io/test/64/64_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/99.png,Top left (1),vaibhav
33593,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,337,7,Sat May 05 10:36:07 UTC 2019,Sat May 05 10:36:37 UTC 2019,29,http://915f708b.ngrok.io/test/62/62_kde.png,http://915f708b.ngrok.io/test/57/57_kde.png,http://915f708b.ngrok.io/test/2/2_kde.png,http://915f708b.ngrok.io/test/74/74_kde.png,http://915f708b.ngrok.io/table_imgs_outlier/62.png,Top left (1),vaibhav
33594,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,338,7,Sat May 05 10:36:38 UTC 2019,Sat May 05 10:38:29 UTC 2019,110,http://915f708b.ngrok.io/test/81/81_line.png,http://915f708b.ngrok.io/test/52/52_line.png,http://915f708b.ngrok.io/test/18/18_line.png,http://915f708b.ngrok.io/test/14/14_line.png,http://915f708b.ngrok.io/table_imgs_outlier/14.png,Bottom Right (4),vaibhav
33595,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,699,7,Sat May 05 17:17:09 UTC 2019,Sat May 05 17:17:22 UTC 2019,13,http://915f708b.ngrok.io/test/68/68_line.png,http://915f708b.ngrok.io/test/64/64_line.png,http://915f708b.ngrok.io/test/69/69_line.png,http://915f708b.ngrok.io/test/30/30_line.png,http://915f708b.ngrok.io/table_imgs_outlier/30.png,Bottom Right (4),vaibhav
33596,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,700,7,Sat May 05 17:17:23 UTC 2019,Sat May 05 17:17:53 UTC 2019,30,http://915f708b.ngrok.io/test/53/53_kde.png,http://915f708b.ngrok.io/test/43/43_kde.png,http://915f708b.ngrok.io/test/41/41_kde.png,http://915f708b.ngrok.io/test/83/83_kde.png,http://915f708b.ngrok.io/table_imgs_outlier/43.png,Top Right (2),vaibhav
33597,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,701,7,Sat May 05 17:17:54 UTC 2019,Sat May 05 17:18:15 UTC 2019,21,http://915f708b.ngrok.io/test/66/66_hex.png,http://915f708b.ngrok.io/test/78/78_hex.png,http://915f708b.ngrok.io/test/77/77_hex.png,http://915f708b.ngrok.io/test/57/57_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/57.png,Bottom Right (4),vaibhav
33598,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,702,7,Sat May 05 17:18:16 UTC 2019,Sat May 05 17:18:40 UTC 2019,23,http://915f708b.ngrok.io/test/75/75_kde.png,http://915f708b.ngrok.io/test/46/46_kde.png,http://915f708b.ngrok.io/test/50/50_kde.png,http://915f708b.ngrok.io/test/4/4_kde.png,http://915f708b.ngrok.io/table_imgs_outlier/46.png,Top Right (2),vaibhav
33599,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,703,7,Sat May 05 17:18:40 UTC 2019,Sat May 05 17:19:44 UTC 2019,64,http://915f708b.ngrok.io/test/66/66_kde.png,http://915f708b.ngrok.io/test/78/78_kde.png,http://915f708b.ngrok.io/test/77/77_kde.png,http://915f708b.ngrok.io/test/57/57_kde.png,http://915f708b.ngrok.io/table_imgs_outlier/57.png,Bottom Right (4),vaibhav
33600,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,704,7,Sat May 05 17:19:45 UTC 2019,Sat May 05 17:20:10 UTC 2019,25,http://915f708b.ngrok.io/test/31/31_hex.png,http://915f708b.ngrok.io/test/67/67_hex.png,http://915f708b.ngrok.io/test/4/4_hex.png,http://915f708b.ngrok.io/test/80/80_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/4.png,Bottom Left (3),vaibhav
33601,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,706,7,Sat May 05 17:21:45 UTC 2019,Sat May 05 17:22:02 UTC 2019,17,http://915f708b.ngrok.io/test/8/8_scatter.png,http://915f708b.ngrok.io/test/70/70_scatter.png,http://915f708b.ngrok.io/test/100/100_scatter.png,http://915f708b.ngrok.io/test/65/65_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/8.png,Top left (1),vaibhav
33602,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,725,7,Sat May 05 17:59:35 UTC 2019,Sat May 05 18:00:00 UTC 2019,25,http://915f708b.ngrok.io/test/92/92_hex.png,http://915f708b.ngrok.io/test/76/76_hex.png,http://915f708b.ngrok.io/test/42/42_hex.png,http://915f708b.ngrok.io/test/71/71_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/42.png,Bottom Left (3),vaibhav
33603,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,726,7,Sat May 05 18:00:01 UTC 2019,Sat May 05 18:00:29 UTC 2019,27,http://915f708b.ngrok.io/test/18/18_line.png,http://915f708b.ngrok.io/test/66/66_line.png,http://915f708b.ngrok.io/test/42/42_line.png,http://915f708b.ngrok.io/test/56/56_line.png,http://915f708b.ngrok.io/table_imgs_outlier/66.png,Top Right (2),vaibhav
33604,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,727,7,Sat May 05 18:00:30 UTC 2019,Sat May 05 18:01:56 UTC 2019,86,http://915f708b.ngrok.io/test/48/48_kde.png,http://915f708b.ngrok.io/test/81/81_kde.png,http://915f708b.ngrok.io/test/38/38_kde.png,http://915f708b.ngrok.io/test/61/61_kde.png,http://915f708b.ngrok.io/table_imgs_outlier/61.png,Bottom Right (4),vaibhav
33605,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,728,7,Sat May 05 18:01:57 UTC 2019,Sat May 05 18:02:14 UTC 2019,16,http://915f708b.ngrok.io/test/76/76_hex.png,http://915f708b.ngrok.io/test/10/10_hex.png,http://915f708b.ngrok.io/test/83/83_hex.png,http://915f708b.ngrok.io/test/57/57_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/83.png,Top left (1),vaibhav
33606,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,729,7,Sat May 05 18:02:15 UTC 2019,Sat May 05 18:02:31 UTC 2019,16,http://915f708b.ngrok.io/test/59/59_scatter.png,http://915f708b.ngrok.io/test/16/16_scatter.png,http://915f708b.ngrok.io/test/40/40_scatter.png,http://915f708b.ngrok.io/test/20/20_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/16.png,Top Right (2),vaibhav
33608,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,731,7,Sat May 05 18:03:11 UTC 2019,Sat May 05 18:03:22 UTC 2019,10,http://915f708b.ngrok.io/test/1/1_line.png,http://915f708b.ngrok.io/test/47/47_line.png,http://915f708b.ngrok.io/test/40/40_line.png,http://915f708b.ngrok.io/test/31/31_line.png,http://915f708b.ngrok.io/table_imgs_outlier/40.png,Bottom Left (3),vaibhav
33609,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,732,7,Sat May 05 18:03:23 UTC 2019,Sat May 05 18:03:46 UTC 2019,23,http://915f708b.ngrok.io/test/69/69_hex.png,http://915f708b.ngrok.io/test/75/75_hex.png,http://915f708b.ngrok.io/test/73/73_hex.png,http://915f708b.ngrok.io/test/93/93_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/75.png,Top Right (2),vaibhav
33610,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,733,7,Sat May 05 18:03:47 UTC 2019,Sat May 05 18:04:21 UTC 2019,34,http://915f708b.ngrok.io/test/63/63_line.png,http://915f708b.ngrok.io/test/77/77_line.png,http://915f708b.ngrok.io/test/74/74_line.png,http://915f708b.ngrok.io/test/53/53_line.png,http://915f708b.ngrok.io/table_imgs_outlier/77.png,Top Right (2),vaibhav
33611,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,734,7,Sat May 05 18:04:22 UTC 2019,Sat May 05 18:04:51 UTC 2019,29,http://915f708b.ngrok.io/test/33/33_line.png,http://915f708b.ngrok.io/test/80/80_line.png,http://915f708b.ngrok.io/test/28/28_line.png,http://915f708b.ngrok.io/test/34/34_line.png,http://915f708b.ngrok.io/table_imgs_outlier/28.png,Bottom Left (3),vaibhav
33612,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,735,7,Sat May 05 18:04:52 UTC 2019,Sat May 05 18:05:04 UTC 2019,12,http://915f708b.ngrok.io/test/39/39_line.png,http://915f708b.ngrok.io/test/90/90_line.png,http://915f708b.ngrok.io/test/91/91_line.png,http://915f708b.ngrok.io/test/20/20_line.png,http://915f708b.ngrok.io/table_imgs_outlier/90.png,Top Right (2),vaibhav
33613,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,737,7,Sat May 05 18:05:15 UTC 2019,Sat May 05 18:05:57 UTC 2019,42,http://915f708b.ngrok.io/test/39/39_kde.png,http://915f708b.ngrok.io/test/68/68_kde.png,http://915f708b.ngrok.io/test/75/75_kde.png,http://915f708b.ngrok.io/test/48/48_kde.png,http://915f708b.ngrok.io/table_imgs_outlier/48.png,Bottom Right (4),vaibhav
33614,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,738,7,Sat May 05 18:05:58 UTC 2019,Sat May 05 18:06:16 UTC 2019,17,http://915f708b.ngrok.io/test/51/51_scatter.png,http://915f708b.ngrok.io/test/34/34_scatter.png,http://915f708b.ngrok.io/test/79/79_scatter.png,http://915f708b.ngrok.io/test/76/76_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/79.png,Bottom Left (3),vaibhav
33615,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,739,7,Sat May 05 18:06:16 UTC 2019,Sat May 05 18:06:37 UTC 2019,21,http://915f708b.ngrok.io/test/38/38_line.png,http://915f708b.ngrok.io/test/81/81_line.png,http://915f708b.ngrok.io/test/53/53_line.png,http://915f708b.ngrok.io/test/1/1_line.png,http://915f708b.ngrok.io/table_imgs_outlier/53.png,Bottom Left (3),vaibhav
33616,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,740,7,Sat May 05 18:06:38 UTC 2019,Sat May 05 18:06:54 UTC 2019,16,http://915f708b.ngrok.io/test/92/92_hex.png,http://915f708b.ngrok.io/test/56/56_hex.png,http://915f708b.ngrok.io/test/55/55_hex.png,http://915f708b.ngrok.io/test/66/66_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/92.png,Top left (1),vaibhav
33617,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,741,7,Sat May 05 18:06:55 UTC 2019,Sat May 05 18:07:13 UTC 2019,18,http://915f708b.ngrok.io/test/38/38_hex.png,http://915f708b.ngrok.io/test/21/21_hex.png,http://915f708b.ngrok.io/test/68/68_hex.png,http://915f708b.ngrok.io/test/40/40_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/21.png,Top Right (2),vaibhav
33618,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,742,7,Sat May 05 18:07:15 UTC 2019,Sat May 05 18:08:30 UTC 2019,74,http://915f708b.ngrok.io/test/27/27_kde.png,http://915f708b.ngrok.io/test/95/95_kde.png,http://915f708b.ngrok.io/test/33/33_kde.png,http://915f708b.ngrok.io/test/95/95_kde.png,http://915f708b.ngrok.io/table_imgs_outlier/95.png,Bottom Right (4),vaibhav
33619,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,744,7,Sat May 05 18:08:44 UTC 2019,Sat May 05 18:08:58 UTC 2019,14,http://915f708b.ngrok.io/test/51/51_hex.png,http://915f708b.ngrok.io/test/34/34_hex.png,http://915f708b.ngrok.io/test/79/79_hex.png,http://915f708b.ngrok.io/test/76/76_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/79.png,Bottom Left (3),vaibhav
33620,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,745,7,Sat May 05 18:08:59 UTC 2019,Sat May 05 18:09:24 UTC 2019,25,http://915f708b.ngrok.io/test/0/0_line.png,http://915f708b.ngrok.io/test/40/40_line.png,http://915f708b.ngrok.io/test/10/10_line.png,http://915f708b.ngrok.io/test/49/49_line.png,http://915f708b.ngrok.io/table_imgs_outlier/49.png,Bottom Right (4),vaibhav
33621,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,746,7,Sat May 05 18:09:25 UTC 2019,Sat May 05 18:10:02 UTC 2019,37,http://915f708b.ngrok.io/test/41/41_scatter.png,http://915f708b.ngrok.io/test/48/48_scatter.png,http://915f708b.ngrok.io/test/8/8_scatter.png,http://915f708b.ngrok.io/test/2/2_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/41.png,Top left (1),vaibhav
33622,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,747,7,Sat May 05 18:10:03 UTC 2019,Sat May 05 18:10:15 UTC 2019,12,http://915f708b.ngrok.io/test/3/3_scatter.png,http://915f708b.ngrok.io/test/7/7_scatter.png,http://915f708b.ngrok.io/test/51/51_scatter.png,http://915f708b.ngrok.io/test/17/17_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/51.png,Bottom Left (3),vaibhav
33517,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,759,8,Sun May 05 04:27:24 UTC 2019,Sun May 05 04:28:26 UTC 2019,61,http://915f708b.ngrok.io/test/46/46_kde.png,http://915f708b.ngrok.io/test/69/69_kde.png,http://915f708b.ngrok.io/test/99/99_kde.png,http://915f708b.ngrok.io/test/36/36_kde.png,http://915f708b.ngrok.io/table_imgs_outlier/36.png,Bottom Left (3),satish
33518,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,760,8,Sun May 05 04:28:26 UTC 2019,Sun May 05 04:28:49 UTC 2019,22,http://915f708b.ngrok.io/test/81/81_scatter.png,http://915f708b.ngrok.io/test/73/73_scatter.png,http://915f708b.ngrok.io/test/64/64_scatter.png,http://915f708b.ngrok.io/test/1/1_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/73.png,Top Right (2),satish
33519,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,761,8,Sun May 05 04:28:50 UTC 2019,Sun May 05 04:29:54 UTC 2019,63,http://915f708b.ngrok.io/test/39/39_hex.png,http://915f708b.ngrok.io/test/68/68_hex.png,http://915f708b.ngrok.io/test/75/75_hex.png,http://915f708b.ngrok.io/test/48/48_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/48.png,Bottom Left (3),satish
33623,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,763,7,Sun May 05 05:24:01 UTC 2019,Sun May 05 05:24:21 UTC 2019,19,http://915f708b.ngrok.io/test/83/83_hex.png,http://915f708b.ngrok.io/test/17/17_hex.png,http://915f708b.ngrok.io/test/38/38_hex.png,http://915f708b.ngrok.io/test/62/62_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/17.png,Top Right (2),vaibhav
33624,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,764,7,Sun May 05 05:24:22 UTC 2019,Sun May 05 05:24:40 UTC 2019,18,http://915f708b.ngrok.io/test/80/80_hex.png,http://915f708b.ngrok.io/test/73/73_hex.png,http://915f708b.ngrok.io/test/20/20_hex.png,http://915f708b.ngrok.io/test/65/65_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/80.png,Top left (1),vaibhav
33625,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,765,7,Sun May 05 05:24:41 UTC 2019,Sun May 05 05:25:01 UTC 2019,20,http://915f708b.ngrok.io/test/54/54_scatter.png,http://915f708b.ngrok.io/test/2/2_scatter.png,http://915f708b.ngrok.io/test/79/79_scatter.png,http://915f708b.ngrok.io/test/26/26_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/26.png,Bottom Right (4),vaibhav
33626,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,766,7,Sun May 05 05:25:02 UTC 2019,Sun May 05 05:25:40 UTC 2019,38,http://915f708b.ngrok.io/test/33/33_hex.png,http://915f708b.ngrok.io/test/3/3_hex.png,http://915f708b.ngrok.io/test/6/6_hex.png,http://915f708b.ngrok.io/test/64/64_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/64.png,Bottom Right (4),vaibhav
33627,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,767,7,Sun May 05 05:25:41 UTC 2019,Sun May 05 05:26:04 UTC 2019,23,http://915f708b.ngrok.io/test/41/41_line.png,http://915f708b.ngrok.io/test/48/48_line.png,http://915f708b.ngrok.io/test/8/8_line.png,http://915f708b.ngrok.io/test/2/2_line.png,http://915f708b.ngrok.io/table_imgs_outlier/41.png,Top left (1),vaibhav
33628,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,768,7,Sun May 05 05:26:05 UTC 2019,Sun May 05 05:27:09 UTC 2019,64,http://915f708b.ngrok.io/test/95/95_hex.png,http://915f708b.ngrok.io/test/50/50_hex.png,http://915f708b.ngrok.io/test/43/43_hex.png,http://915f708b.ngrok.io/test/89/89_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/50.png,Top Right (2),vaibhav
33629,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,769,7,Sun May 05 05:27:10 UTC 2019,Sun May 05 05:27:51 UTC 2019,41,http://915f708b.ngrok.io/test/26/26_hex.png,http://915f708b.ngrok.io/test/63/63_hex.png,http://915f708b.ngrok.io/test/76/76_hex.png,http://915f708b.ngrok.io/test/97/97_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/76.png,Bottom Left (3),vaibhav
33630,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,770,7,Sun May 05 05:27:52 UTC 2019,Sun May 05 05:28:13 UTC 2019,21,http://915f708b.ngrok.io/test/54/54_hex.png,http://915f708b.ngrok.io/test/10/10_hex.png,http://915f708b.ngrok.io/test/4/4_hex.png,http://915f708b.ngrok.io/test/23/23_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/10.png,Top Right (2),vaibhav
33631,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,771,7,Sun May 05 05:28:13 UTC 2019,Sun May 05 05:29:13 UTC 2019,59,http://915f708b.ngrok.io/test/11/11_kde.png,http://915f708b.ngrok.io/test/4/4_kde.png,http://915f708b.ngrok.io/test/14/14_kde.png,http://915f708b.ngrok.io/test/2/2_kde.png,http://915f708b.ngrok.io/table_imgs_outlier/11.png,Top left (1),vaibhav
33632,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,772,7,Sun May 05 05:29:13 UTC 2019,Sun May 05 05:30:20 UTC 2019,66,http://915f708b.ngrok.io/test/68/68_kde.png,http://915f708b.ngrok.io/test/33/33_kde.png,http://915f708b.ngrok.io/test/95/95_kde.png,http://915f708b.ngrok.io/test/37/37_kde.png,http://915f708b.ngrok.io/table_imgs_outlier/68.png,Top left (1),vaibhav
33633,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,773,7,Sun May 05 05:30:20 UTC 2019,Sun May 05 05:30:48 UTC 2019,27,http://915f708b.ngrok.io/test/96/96_hex.png,http://915f708b.ngrok.io/test/11/11_hex.png,http://915f708b.ngrok.io/test/33/33_hex.png,http://915f708b.ngrok.io/test/1/1_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/33.png,Bottom Left (3),vaibhav
33634,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,774,7,Sun May 05 05:30:49 UTC 2019,Sun May 05 05:31:22 UTC 2019,33,http://915f708b.ngrok.io/test/5/5_line.png,http://915f708b.ngrok.io/test/88/88_line.png,http://915f708b.ngrok.io/test/13/13_line.png,http://915f708b.ngrok.io/test/57/57_line.png,http://915f708b.ngrok.io/table_imgs_outlier/5.png,Top left (1),vaibhav
33635,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,775,7,Sun May 05 05:31:22 UTC 2019,Sun May 05 05:34:57 UTC 2019,214,http://915f708b.ngrok.io/test/79/79_scatter.png,http://915f708b.ngrok.io/test/15/15_scatter.png,http://915f708b.ngrok.io/test/57/57_scatter.png,http://915f708b.ngrok.io/test/15/15_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/15.png,Bottom Right (4),vaibhav
33636,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,776,7,Sun May 05 05:34:57 UTC 2019,Sun May 05 05:35:33 UTC 2019,36,http://915f708b.ngrok.io/test/3/3_kde.png,http://915f708b.ngrok.io/test/7/7_kde.png,http://915f708b.ngrok.io/test/51/51_kde.png,http://915f708b.ngrok.io/test/17/17_kde.png,http://915f708b.ngrok.io/table_imgs_outlier/51.png,Bottom Right (4),vaibhav
33637,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,777,7,Sun May 05 05:35:34 UTC 2019,Sun May 05 05:36:02 UTC 2019,27,http://915f708b.ngrok.io/test/90/90_line.png,http://915f708b.ngrok.io/test/87/87_line.png,http://915f708b.ngrok.io/test/78/78_line.png,http://915f708b.ngrok.io/test/2/2_line.png,http://915f708b.ngrok.io/table_imgs_outlier/87.png,Bottom Left (3),vaibhav
33638,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,778,7,Sun May 05 05:36:02 UTC 2019,Sun May 05 05:36:42 UTC 2019,39,http://915f708b.ngrok.io/test/80/80_line.png,http://915f708b.ngrok.io/test/25/25_line.png,http://915f708b.ngrok.io/test/63/63_line.png,http://915f708b.ngrok.io/test/12/12_line.png,http://915f708b.ngrok.io/table_imgs_outlier/12.png,Bottom Right (4),vaibhav
33639,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,780,7,Sun May 05 05:42:39 UTC 2019,Sun May 05 05:42:55 UTC 2019,15,http://915f708b.ngrok.io/test/99/99_line.png,http://915f708b.ngrok.io/test/23/23_line.png,http://915f708b.ngrok.io/test/18/18_line.png,http://915f708b.ngrok.io/test/60/60_line.png,http://915f708b.ngrok.io/table_imgs_outlier/18.png,Bottom Left (3),vaibhav
33640,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,781,7,Sun May 05 05:42:55 UTC 2019,Sun May 05 05:43:28 UTC 2019,32,http://915f708b.ngrok.io/test/81/81_kde.png,http://915f708b.ngrok.io/test/73/73_kde.png,http://915f708b.ngrok.io/test/64/64_kde.png,http://915f708b.ngrok.io/test/1/1_kde.png,http://915f708b.ngrok.io/table_imgs_outlier/73.png,Top Right (2),vaibhav
33521,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,783,8,Sun May 05 07:53:44 UTC 2019,Sun May 05 07:54:36 UTC 2019,52,http://915f708b.ngrok.io/test/81/81_hex.png,http://915f708b.ngrok.io/test/73/73_hex.png,http://915f708b.ngrok.io/test/64/64_hex.png,http://915f708b.ngrok.io/test/1/1_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/73.png,Top Right (2),satish
33522,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,784,8,Sun May 05 07:54:41 UTC 2019,Sun May 05 07:55:56 UTC 2019,75,http://915f708b.ngrok.io/test/35/35_scatter.png,http://915f708b.ngrok.io/test/37/37_scatter.png,http://915f708b.ngrok.io/test/70/70_scatter.png,http://915f708b.ngrok.io/test/44/44_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/35.png,Top left (1),satish
33523,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,785,8,Sun May 05 07:55:57 UTC 2019,Sun May 05 07:58:19 UTC 2019,141,http://915f708b.ngrok.io/test/40/40_kde.png,http://915f708b.ngrok.io/test/2/2_kde.png,http://915f708b.ngrok.io/test/4/4_kde.png,http://915f708b.ngrok.io/test/47/47_kde.png,http://915f708b.ngrok.io/table_imgs_outlier/2.png,Top Right (2),satish
33524,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,786,8,Sun May 05 07:58:19 UTC 2019,Sun May 05 07:59:29 UTC 2019,69,http://915f708b.ngrok.io/test/87/87_hex.png,http://915f708b.ngrok.io/test/75/75_hex.png,http://915f708b.ngrok.io/test/83/83_hex.png,http://915f708b.ngrok.io/test/27/27_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/27.png,Bottom Right (4),satish
33518,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,790,11,Mon May 05 14:27:23 UTC 2019,Mon May 05 14:27:59 UTC 2019,35,http://915f708b.ngrok.io/test/81/81_scatter.png,http://915f708b.ngrok.io/test/73/73_scatter.png,http://915f708b.ngrok.io/test/64/64_scatter.png,http://915f708b.ngrok.io/test/1/1_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/73.png,Top Right (2),keya
33519,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,791,11,Mon May 05 14:28:00 UTC 2019,Mon May 05 14:28:16 UTC 2019,16,http://915f708b.ngrok.io/test/39/39_hex.png,http://915f708b.ngrok.io/test/68/68_hex.png,http://915f708b.ngrok.io/test/75/75_hex.png,http://915f708b.ngrok.io/test/48/48_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/48.png,Bottom Right (4),keya
33520,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,792,11,Mon May 05 14:28:17 UTC 2019,Mon May 05 14:29:29 UTC 2019,72,http://915f708b.ngrok.io/test/68/68_kde.png,http://915f708b.ngrok.io/test/55/55_kde.png,http://915f708b.ngrok.io/test/6/6_kde.png,http://915f708b.ngrok.io/test/86/86_kde.png,http://915f708b.ngrok.io/table_imgs_outlier/86.png,Bottom Right (4),keya
33521,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,793,11,Mon May 05 14:29:30 UTC 2019,Mon May 05 14:30:31 UTC 2019,60,http://915f708b.ngrok.io/test/81/81_hex.png,http://915f708b.ngrok.io/test/73/73_hex.png,http://915f708b.ngrok.io/test/64/64_hex.png,http://915f708b.ngrok.io/test/1/1_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/73.png,Top Right (2),keya
33522,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,794,11,Mon May 05 14:30:31 UTC 2019,Mon May 05 14:31:22 UTC 2019,50,http://915f708b.ngrok.io/test/35/35_scatter.png,http://915f708b.ngrok.io/test/37/37_scatter.png,http://915f708b.ngrok.io/test/70/70_scatter.png,http://915f708b.ngrok.io/test/44/44_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/35.png,Top left (1),keya
33523,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,795,11,Mon May 05 14:31:23 UTC 2019,Mon May 05 14:32:39 UTC 2019,76,http://915f708b.ngrok.io/test/40/40_kde.png,http://915f708b.ngrok.io/test/2/2_kde.png,http://915f708b.ngrok.io/test/4/4_kde.png,http://915f708b.ngrok.io/test/47/47_kde.png,http://915f708b.ngrok.io/table_imgs_outlier/2.png,Top Right (2),keya
33524,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,796,11,Mon May 05 14:32:40 UTC 2019,Mon May 05 14:34:01 UTC 2019,81,http://915f708b.ngrok.io/test/87/87_hex.png,http://915f708b.ngrok.io/test/75/75_hex.png,http://915f708b.ngrok.io/test/83/83_hex.png,http://915f708b.ngrok.io/test/27/27_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/27.png,Bottom Right (4),keya
33526,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,798,11,Mon May 05 14:35:45 UTC 2019,Mon May 05 14:37:12 UTC 2019,86,http://915f708b.ngrok.io/test/55/55_line.png,http://915f708b.ngrok.io/test/2/2_line.png,http://915f708b.ngrok.io/test/40/40_line.png,http://915f708b.ngrok.io/test/20/20_line.png,http://915f708b.ngrok.io/table_imgs_outlier/55.png,Top left (1),keya
33528,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,800,11,Mon May 05 14:38:18 UTC 2019,Mon May 05 14:39:06 UTC 2019,48,http://915f708b.ngrok.io/test/54/54_hex.png,http://915f708b.ngrok.io/test/41/41_hex.png,http://915f708b.ngrok.io/test/4/4_hex.png,http://915f708b.ngrok.io/test/26/26_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/54.png,Top left (1),keya
33530,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,802,11,Mon May 05 14:40:14 UTC 2019,Mon May 05 14:41:53 UTC 2019,99,http://915f708b.ngrok.io/test/40/40_hex.png,http://915f708b.ngrok.io/test/97/97_hex.png,http://915f708b.ngrok.io/test/24/24_hex.png,http://915f708b.ngrok.io/test/3/3_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/24.png,Top Right (2),keya
33531,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,803,11,Mon May 05 14:41:54 UTC 2019,Mon May 05 14:42:59 UTC 2019,65,http://915f708b.ngrok.io/test/6/6_line.png,http://915f708b.ngrok.io/test/40/40_line.png,http://915f708b.ngrok.io/test/63/63_line.png,http://915f708b.ngrok.io/test/86/86_line.png,http://915f708b.ngrok.io/table_imgs_outlier/6.png,Top left (1),keya
33532,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,804,11,Mon May 05 14:43:00 UTC 2019,Mon May 05 14:44:03 UTC 2019,62,http://915f708b.ngrok.io/test/33/33_line.png,http://915f708b.ngrok.io/test/30/30_line.png,http://915f708b.ngrok.io/test/94/94_line.png,http://915f708b.ngrok.io/test/41/41_line.png,http://915f708b.ngrok.io/table_imgs_outlier/94.png,Bottom Left (3),keya
33533,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,805,11,Mon May 05 14:44:03 UTC 2019,Mon May 05 14:45:35 UTC 2019,91,http://915f708b.ngrok.io/test/74/74_hex.png,http://915f708b.ngrok.io/test/88/88_hex.png,http://915f708b.ngrok.io/test/62/62_hex.png,http://915f708b.ngrok.io/test/29/29_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/74.png,Top left (1),keya
33534,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,806,11,Mon May 05 14:45:36 UTC 2019,Mon May 05 14:46:22 UTC 2019,46,http://915f708b.ngrok.io/test/52/52_line.png,http://915f708b.ngrok.io/test/44/44_line.png,http://915f708b.ngrok.io/test/78/78_line.png,http://915f708b.ngrok.io/test/42/42_line.png,http://915f708b.ngrok.io/table_imgs_outlier/52.png,Top left (1),keya
33535,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,807,11,Mon May 05 14:46:23 UTC 2019,Mon May 05 14:47:06 UTC 2019,42,http://915f708b.ngrok.io/test/6/6_scatter.png,http://915f708b.ngrok.io/test/80/80_scatter.png,http://915f708b.ngrok.io/test/35/35_scatter.png,http://915f708b.ngrok.io/test/38/38_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/38.png,Bottom Right (4),keya
33536,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,808,11,Mon May 05 14:47:06 UTC 2019,Mon May 05 14:49:04 UTC 2019,118,http://915f708b.ngrok.io/test/33/33_kde.png,http://915f708b.ngrok.io/test/30/30_kde.png,http://915f708b.ngrok.io/test/94/94_kde.png,http://915f708b.ngrok.io/test/41/41_kde.png,http://915f708b.ngrok.io/table_imgs_outlier/94.png,Bottom Right (4),keya
33537,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,809,11,Mon May 05 14:49:05 UTC 2019,Mon May 05 14:49:52 UTC 2019,46,http://915f708b.ngrok.io/test/6/6_hex.png,http://915f708b.ngrok.io/test/40/40_hex.png,http://915f708b.ngrok.io/test/63/63_hex.png,http://915f708b.ngrok.io/test/86/86_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/6.png,Top left (1),keya
33538,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,810,11,Mon May 05 14:49:52 UTC 2019,Mon May 05 14:51:08 UTC 2019,75,http://915f708b.ngrok.io/test/3/3_line.png,http://915f708b.ngrok.io/test/7/7_line.png,http://915f708b.ngrok.io/test/51/51_line.png,http://915f708b.ngrok.io/test/17/17_line.png,http://915f708b.ngrok.io/table_imgs_outlier/51.png,Bottom Left (3),keya
33539,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,811,11,Mon May 05 14:51:09 UTC 2019,Mon May 05 14:52:20 UTC 2019,71,http://915f708b.ngrok.io/test/59/59_line.png,http://915f708b.ngrok.io/test/45/45_line.png,http://915f708b.ngrok.io/test/60/60_line.png,http://915f708b.ngrok.io/test/39/39_line.png,http://915f708b.ngrok.io/table_imgs_outlier/59.png,Top left (1),keya
33540,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,812,11,Mon May 05 14:52:21 UTC 2019,Mon May 05 14:53:47 UTC 2019,86,http://915f708b.ngrok.io/test/33/33_hex.png,http://915f708b.ngrok.io/test/30/30_hex.png,http://915f708b.ngrok.io/test/94/94_hex.png,http://915f708b.ngrok.io/test/41/41_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/94.png,Bottom Left (3),keya
33541,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,813,11,Mon May 05 14:53:48 UTC 2019,Mon May 05 14:55:28 UTC 2019,99,http://915f708b.ngrok.io/test/49/49_line.png,http://915f708b.ngrok.io/test/89/89_line.png,http://915f708b.ngrok.io/test/97/97_line.png,http://915f708b.ngrok.io/test/4/4_line.png,http://915f708b.ngrok.io/table_imgs_outlier/89.png,Top Right (2),keya
33542,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,814,11,Mon May 05 14:55:28 UTC 2019,Mon May 05 14:56:25 UTC 2019,56,http://915f708b.ngrok.io/test/65/65_line.png,http://915f708b.ngrok.io/test/86/86_line.png,http://915f708b.ngrok.io/test/79/79_line.png,http://915f708b.ngrok.io/test/44/44_line.png,http://915f708b.ngrok.io/table_imgs_outlier/44.png,Bottom Right (4),keya
33543,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,815,11,Mon May 05 14:56:26 UTC 2019,Mon May 05 14:59:53 UTC 2019,207,http://915f708b.ngrok.io/test/48/48_scatter.png,http://915f708b.ngrok.io/test/68/68_scatter.png,http://915f708b.ngrok.io/test/95/95_scatter.png,http://915f708b.ngrok.io/test/19/19_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/19.png,Bottom Right (4),keya
33644,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,887,7,Tue May 05 17:22:30 UTC 2019,Tue May 05 17:22:47 UTC 2019,17,http://915f708b.ngrok.io/test/76/76_kde.png,http://915f708b.ngrok.io/test/10/10_kde.png,http://915f708b.ngrok.io/test/83/83_kde.png,http://915f708b.ngrok.io/test/57/57_kde.png,http://915f708b.ngrok.io/table_imgs_outlier/83.png,Top Right (2),vaibhav
33645,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,888,7,Tue May 05 17:22:48 UTC 2019,Tue May 05 17:23:22 UTC 2019,34,http://915f708b.ngrok.io/test/70/70_kde.png,http://915f708b.ngrok.io/test/36/36_kde.png,http://915f708b.ngrok.io/test/43/43_kde.png,http://915f708b.ngrok.io/test/81/81_kde.png,http://915f708b.ngrok.io/table_imgs_outlier/70.png,Top left (1),vaibhav
33646,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,889,7,Tue May 05 17:23:23 UTC 2019,Tue May 05 17:23:42 UTC 2019,18,http://915f708b.ngrok.io/test/66/66_line.png,http://915f708b.ngrok.io/test/93/93_line.png,http://915f708b.ngrok.io/test/90/90_line.png,http://915f708b.ngrok.io/test/70/70_line.png,http://915f708b.ngrok.io/table_imgs_outlier/93.png,Top Right (2),vaibhav
33647,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,890,7,Tue May 05 17:23:43 UTC 2019,Tue May 05 17:24:00 UTC 2019,16,http://915f708b.ngrok.io/test/55/55_hex.png,http://915f708b.ngrok.io/test/71/71_hex.png,http://915f708b.ngrok.io/test/22/22_hex.png,http://915f708b.ngrok.io/test/45/45_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/45.png,Bottom Right (4),vaibhav
33648,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,891,7,Tue May 05 17:24:00 UTC 2019,Tue May 05 17:24:30 UTC 2019,29,http://915f708b.ngrok.io/test/6/6_hex.png,http://915f708b.ngrok.io/test/80/80_hex.png,http://915f708b.ngrok.io/test/35/35_hex.png,http://915f708b.ngrok.io/test/38/38_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/38.png,Bottom Right (4),vaibhav
33649,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,892,7,Tue May 05 17:24:31 UTC 2019,Tue May 05 17:24:54 UTC 2019,23,http://915f708b.ngrok.io/test/9/9_hex.png,http://915f708b.ngrok.io/test/88/88_hex.png,http://915f708b.ngrok.io/test/97/97_hex.png,http://915f708b.ngrok.io/test/66/66_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/88.png,Top Right (2),vaibhav
33650,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,893,7,Tue May 05 17:24:55 UTC 2019,Tue May 05 17:25:33 UTC 2019,37,http://915f708b.ngrok.io/test/31/31_scatter.png,http://915f708b.ngrok.io/test/67/67_scatter.png,http://915f708b.ngrok.io/test/4/4_scatter.png,http://915f708b.ngrok.io/test/80/80_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/4.png,Bottom Left (3),vaibhav
33651,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,894,7,Tue May 05 17:25:35 UTC 2019,Tue May 05 17:25:54 UTC 2019,19,http://915f708b.ngrok.io/test/53/53_hex.png,http://915f708b.ngrok.io/test/43/43_hex.png,http://915f708b.ngrok.io/test/41/41_hex.png,http://915f708b.ngrok.io/test/83/83_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/43.png,Top Right (2),vaibhav
33652,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,895,7,Tue May 05 17:25:55 UTC 2019,Tue May 05 17:26:29 UTC 2019,33,http://915f708b.ngrok.io/test/11/11_scatter.png,http://915f708b.ngrok.io/test/4/4_scatter.png,http://915f708b.ngrok.io/test/14/14_scatter.png,http://915f708b.ngrok.io/test/2/2_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/11.png,Top left (1),vaibhav
33653,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,896,7,Tue May 05 17:26:30 UTC 2019,Tue May 05 17:26:51 UTC 2019,21,http://915f708b.ngrok.io/test/6/6_line.png,http://915f708b.ngrok.io/test/80/80_line.png,http://915f708b.ngrok.io/test/35/35_line.png,http://915f708b.ngrok.io/test/38/38_line.png,http://915f708b.ngrok.io/table_imgs_outlier/38.png,Bottom Right (4),vaibhav
33654,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,897,7,Tue May 05 17:26:53 UTC 2019,Tue May 05 17:28:08 UTC 2019,75,http://915f708b.ngrok.io/test/20/20_hex.png,http://915f708b.ngrok.io/test/82/82_hex.png,http://915f708b.ngrok.io/test/39/39_hex.png,http://915f708b.ngrok.io/test/59/59_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/20.png,Top left (1),vaibhav
33655,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,898,7,Tue May 05 17:28:09 UTC 2019,Tue May 05 17:28:36 UTC 2019,27,http://915f708b.ngrok.io/test/49/49_scatter.png,http://915f708b.ngrok.io/test/97/97_scatter.png,http://915f708b.ngrok.io/test/80/80_scatter.png,http://915f708b.ngrok.io/test/65/65_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/65.png,Bottom Right (4),vaibhav
33656,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,899,7,Tue May 05 17:28:37 UTC 2019,Tue May 05 17:29:14 UTC 2019,36,http://915f708b.ngrok.io/test/31/31_line.png,http://915f708b.ngrok.io/test/67/67_line.png,http://915f708b.ngrok.io/test/4/4_line.png,http://915f708b.ngrok.io/test/80/80_line.png,http://915f708b.ngrok.io/table_imgs_outlier/4.png,Bottom Left (3),vaibhav
33657,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,900,7,Tue May 05 17:29:15 UTC 2019,Tue May 05 17:29:45 UTC 2019,30,http://915f708b.ngrok.io/test/97/97_hex.png,http://915f708b.ngrok.io/test/85/85_hex.png,http://915f708b.ngrok.io/test/53/53_hex.png,http://915f708b.ngrok.io/test/31/31_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/85.png,Top Right (2),vaibhav
33658,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,901,7,Tue May 05 17:29:46 UTC 2019,Tue May 05 17:30:43 UTC 2019,57,http://915f708b.ngrok.io/test/92/92_kde.png,http://915f708b.ngrok.io/test/97/97_kde.png,http://915f708b.ngrok.io/test/69/69_kde.png,http://915f708b.ngrok.io/test/67/67_kde.png,http://915f708b.ngrok.io/table_imgs_outlier/69.png,Bottom Left (3),vaibhav
33659,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,902,7,Tue May 05 17:30:50 UTC 2019,Tue May 05 17:31:13 UTC 2019,22,http://915f708b.ngrok.io/test/78/78_line.png,http://915f708b.ngrok.io/test/80/80_line.png,http://915f708b.ngrok.io/test/37/37_line.png,http://915f708b.ngrok.io/test/76/76_line.png,http://915f708b.ngrok.io/table_imgs_outlier/37.png,Bottom Left (3),vaibhav
33660,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,903,7,Tue May 05 17:31:14 UTC 2019,Tue May 05 17:32:15 UTC 2019,60,http://915f708b.ngrok.io/test/18/18_kde.png,http://915f708b.ngrok.io/test/66/66_kde.png,http://915f708b.ngrok.io/test/42/42_kde.png,http://915f708b.ngrok.io/test/56/56_kde.png,http://915f708b.ngrok.io/table_imgs_outlier/66.png,Top Right (2),vaibhav
33661,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,904,7,Tue May 05 17:32:16 UTC 2019,Tue May 05 17:32:48 UTC 2019,32,http://915f708b.ngrok.io/test/99/99_scatter.png,http://915f708b.ngrok.io/test/23/23_scatter.png,http://915f708b.ngrok.io/test/18/18_scatter.png,http://915f708b.ngrok.io/test/60/60_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/18.png,Bottom Left (3),vaibhav
33662,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,905,7,Tue May 05 17:32:49 UTC 2019,Tue May 05 17:33:28 UTC 2019,38,http://915f708b.ngrok.io/test/13/13_hex.png,http://915f708b.ngrok.io/test/89/89_hex.png,http://915f708b.ngrok.io/test/44/44_hex.png,http://915f708b.ngrok.io/test/18/18_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/13.png,Top left (1),vaibhav
33663,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,906,7,Tue May 05 17:33:28 UTC 2019,Tue May 05 17:34:04 UTC 2019,36,http://915f708b.ngrok.io/test/57/57_line.png,http://915f708b.ngrok.io/test/67/67_line.png,http://915f708b.ngrok.io/test/29/29_line.png,http://915f708b.ngrok.io/test/40/40_line.png,http://915f708b.ngrok.io/table_imgs_outlier/29.png,Bottom Left (3),vaibhav
33664,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,907,7,Tue May 05 17:34:05 UTC 2019,Tue May 05 17:34:25 UTC 2019,19,http://915f708b.ngrok.io/test/38/38_hex.png,http://915f708b.ngrok.io/test/81/81_hex.png,http://915f708b.ngrok.io/test/53/53_hex.png,http://915f708b.ngrok.io/test/1/1_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/53.png,Bottom Left (3),vaibhav
33665,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,908,7,Tue May 05 17:34:25 UTC 2019,Tue May 05 17:34:43 UTC 2019,17,http://915f708b.ngrok.io/test/54/54_scatter.png,http://915f708b.ngrok.io/test/10/10_scatter.png,http://915f708b.ngrok.io/test/4/4_scatter.png,http://915f708b.ngrok.io/test/23/23_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/10.png,Top Right (2),vaibhav
33666,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,909,7,Tue May 05 17:34:44 UTC 2019,Tue May 05 17:35:05 UTC 2019,21,http://915f708b.ngrok.io/test/99/99_kde.png,http://915f708b.ngrok.io/test/75/75_kde.png,http://915f708b.ngrok.io/test/43/43_kde.png,http://915f708b.ngrok.io/test/64/64_kde.png,http://915f708b.ngrok.io/table_imgs_outlier/99.png,Top left (1),vaibhav
33667,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,910,7,Tue May 05 17:35:06 UTC 2019,Tue May 05 17:35:27 UTC 2019,21,http://915f708b.ngrok.io/test/97/97_line.png,http://915f708b.ngrok.io/test/85/85_line.png,http://915f708b.ngrok.io/test/53/53_line.png,http://915f708b.ngrok.io/test/31/31_line.png,http://915f708b.ngrok.io/table_imgs_outlier/85.png,Top Right (2),vaibhav
33668,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,911,7,Tue May 05 17:35:28 UTC 2019,Tue May 05 17:35:50 UTC 2019,22,http://915f708b.ngrok.io/test/33/33_scatter.png,http://915f708b.ngrok.io/test/30/30_scatter.png,http://915f708b.ngrok.io/test/94/94_scatter.png,http://915f708b.ngrok.io/test/41/41_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/94.png,Bottom Left (3),vaibhav
33669,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,912,7,Tue May 05 17:35:51 UTC 2019,Tue May 05 17:36:22 UTC 2019,31,http://915f708b.ngrok.io/test/0/0_hex.png,http://915f708b.ngrok.io/test/62/62_hex.png,http://915f708b.ngrok.io/test/31/31_hex.png,http://915f708b.ngrok.io/test/46/46_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/31.png,Bottom Left (3),vaibhav
33670,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,913,7,Tue May 05 17:36:23 UTC 2019,Tue May 05 17:36:40 UTC 2019,16,http://915f708b.ngrok.io/test/9/9_scatter.png,http://915f708b.ngrok.io/test/88/88_scatter.png,http://915f708b.ngrok.io/test/97/97_scatter.png,http://915f708b.ngrok.io/test/66/66_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/88.png,Top Right (2),vaibhav
33671,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,914,7,Tue May 05 17:36:41 UTC 2019,Tue May 05 17:37:11 UTC 2019,30,http://915f708b.ngrok.io/test/46/46_line.png,http://915f708b.ngrok.io/test/69/69_line.png,http://915f708b.ngrok.io/test/99/99_line.png,http://915f708b.ngrok.io/test/36/36_line.png,http://915f708b.ngrok.io/table_imgs_outlier/36.png,Bottom Right (4),vaibhav
33672,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,915,7,Tue May 05 17:37:12 UTC 2019,Tue May 05 17:47:00 UTC 2019,587,http://915f708b.ngrok.io/test/27/27_line.png,http://915f708b.ngrok.io/test/95/95_line.png,http://915f708b.ngrok.io/test/33/33_line.png,http://915f708b.ngrok.io/test/95/95_line.png,http://915f708b.ngrok.io/table_imgs_outlier/95.png,Top Right (2),vaibhav
33673,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,916,7,Tue May 05 17:47:01 UTC 2019,Tue May 05 17:47:18 UTC 2019,17,http://915f708b.ngrok.io/test/99/99_line.png,http://915f708b.ngrok.io/test/6/6_line.png,http://915f708b.ngrok.io/test/78/78_line.png,http://915f708b.ngrok.io/test/71/71_line.png,http://915f708b.ngrok.io/table_imgs_outlier/71.png,Bottom Right (4),vaibhav
33674,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,917,7,Tue May 05 17:47:19 UTC 2019,Tue May 05 17:47:39 UTC 2019,20,http://915f708b.ngrok.io/test/80/80_scatter.png,http://915f708b.ngrok.io/test/73/73_scatter.png,http://915f708b.ngrok.io/test/20/20_scatter.png,http://915f708b.ngrok.io/test/65/65_scatter.png,http://915f708b.ngrok.io/table_imgs_outlier/80.png,Top left (1),vaibhav
33675,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,918,7,Tue May 05 17:47:39 UTC 2019,Tue May 05 17:48:05 UTC 2019,25,http://915f708b.ngrok.io/test/68/68_hex.png,http://915f708b.ngrok.io/test/64/64_hex.png,http://915f708b.ngrok.io/test/69/69_hex.png,http://915f708b.ngrok.io/test/30/30_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/30.png,Bottom Right (4),vaibhav
33676,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,919,7,Tue May 05 17:48:06 UTC 2019,Tue May 05 17:48:45 UTC 2019,38,http://915f708b.ngrok.io/test/49/49_hex.png,http://915f708b.ngrok.io/test/89/89_hex.png,http://915f708b.ngrok.io/test/97/97_hex.png,http://915f708b.ngrok.io/test/4/4_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/89.png,Top Right (2),vaibhav
33517,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,939,12,Wed May 05 17:25:51 UTC 2019,Wed May 05 17:26:35 UTC 2019,43,http://915f708b.ngrok.io/test/46/46_kde.png,http://915f708b.ngrok.io/test/69/69_kde.png,http://915f708b.ngrok.io/test/99/99_kde.png,http://915f708b.ngrok.io/test/36/36_kde.png,http://915f708b.ngrok.io/table_imgs_outlier/36.png,Top left (1),prakhar
33525,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,940,12,Wed May 05 17:26:39 UTC 2019,Wed May 05 17:27:03 UTC 2019,24,http://915f708b.ngrok.io/test/35/35_line.png,http://915f708b.ngrok.io/test/37/37_line.png,http://915f708b.ngrok.io/test/70/70_line.png,http://915f708b.ngrok.io/test/44/44_line.png,http://915f708b.ngrok.io/table_imgs_outlier/35.png,Top left (1),prakhar
33526,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,941,12,Wed May 05 17:30:24 UTC 2019,Wed May 05 17:30:40 UTC 2019,15,http://915f708b.ngrok.io/test/55/55_line.png,http://915f708b.ngrok.io/test/2/2_line.png,http://915f708b.ngrok.io/test/40/40_line.png,http://915f708b.ngrok.io/test/20/20_line.png,http://915f708b.ngrok.io/table_imgs_outlier/55.png,Top left (1),prakhar
33527,6,Q2_out,Fri May 05 15:48:10 UTC 2019,3,3196800,945,16,Sat May 05 06:26:56 UTC 2019,Sat May 05 06:27:57 UTC 2019,61,http://915f708b.ngrok.io/test/46/46_hex.png,http://915f708b.ngrok.io/test/69/69_hex.png,http://915f708b.ngrok.io/test/99/99_hex.png,http://915f708b.ngrok.io/test/36/36_hex.png,http://915f708b.ngrok.io/table_imgs_outlier/36.png,Bottom Right (4),sagar


==> data/q4-Batch_23_results.csv <==
HITId,HITTypeId,Title,CreationTime,MaxAssignments,AssignmentDurationInSeconds,AssignmentId,WorkerId,AcceptTime,SubmitTime,WorkTimeInSeconds,Input.image_url1,Input.ques,Answer.Maximum X value,Answer.Maximum Y value,Answer.Mean of X values,Answer.Mean of Y values,Answer.Minimum X value,Answer.Minimum Y value,Answer.Standard Deviation of X values,Answer.Standard Deviation of Y values,Turkle.Username
33917,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,159,7,Sat May 05 08:06:42 UTC 2019,Sat May 05 08:07:04 UTC 2019,21,http://915f708b.ngrok.io/test/53/53_scatter.png,Mean of X values,,,0,,,,,,vaibhav
33918,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,160,7,Sat May 05 08:07:04 UTC 2019,Sat May 05 08:07:19 UTC 2019,14,http://915f708b.ngrok.io/test/36/36_kde.png,Maximum X value,100,,,,,,,,vaibhav
33919,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,161,7,Sat May 05 08:07:19 UTC 2019,Sat May 05 08:07:54 UTC 2019,34,http://915f708b.ngrok.io/test/21/21_line.png,Minimum Y value,,,,,,-225,,,vaibhav
33920,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,162,7,Sat May 05 08:07:53 UTC 2019,Sat May 05 08:21:51 UTC 2019,837,http://915f708b.ngrok.io/test/2/2_scatter.png,Minimum X value,,,,,-125,,,,vaibhav
33921,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,163,7,Sat May 05 08:07:54 UTC 2019,Sat May 05 08:08:11 UTC 2019,16,http://915f708b.ngrok.io/test/42/42_scatter.png,Maximum Y value,,200,,,,,,,vaibhav
33922,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,164,7,Sat May 05 08:08:11 UTC 2019,Sat May 05 08:08:35 UTC 2019,23,http://915f708b.ngrok.io/test/17/17_line.png,Minimum Y value,,,,,,-200,,,vaibhav
33923,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,165,7,Sat May 05 08:08:36 UTC 2019,Sat May 05 08:08:58 UTC 2019,22,http://915f708b.ngrok.io/test/61/61_hex.png,Mean of X values,,,-50,,,,,,vaibhav
33924,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,166,7,Sat May 05 08:08:58 UTC 2019,Sat May 05 08:09:26 UTC 2019,27,http://915f708b.ngrok.io/test/76/76_line.png,Mean of Y values,,,,-20,,,,,vaibhav
33925,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,167,7,Sat May 05 08:09:27 UTC 2019,Sat May 05 08:10:54 UTC 2019,87,http://915f708b.ngrok.io/test/82/82_hex.png,Standard Deviation of X values,,,,,,,50,,vaibhav
33926,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,168,7,Sat May 05 08:10:55 UTC 2019,Sat May 05 08:11:28 UTC 2019,33,http://915f708b.ngrok.io/test/4/4_hex.png,Minimum X value,,,,,-175,,,,vaibhav
33928,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,170,7,Sat May 05 08:11:57 UTC 2019,Sat May 05 08:12:12 UTC 2019,15,http://915f708b.ngrok.io/test/42/42_line.png,Maximum Y value,,200,,,,,,,vaibhav
33929,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,171,7,Sat May 05 08:12:13 UTC 2019,Sat May 05 08:12:26 UTC 2019,12,http://915f708b.ngrok.io/test/29/29_line.png,Maximum X value,175,,,,,,,,vaibhav
33931,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,173,7,Sat May 05 08:12:51 UTC 2019,Sat May 05 08:13:11 UTC 2019,19,http://915f708b.ngrok.io/test/93/93_scatter.png,Standard Deviation of Y values,,,,,,,,20,vaibhav
33932,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,174,7,Sat May 05 08:13:11 UTC 2019,Sat May 05 08:13:23 UTC 2019,11,http://915f708b.ngrok.io/test/49/49_line.png,Maximum Y value,,150,,,,,,,vaibhav
33933,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,175,7,Sat May 05 08:13:23 UTC 2019,Sat May 05 08:15:48 UTC 2019,144,http://915f708b.ngrok.io/test/4/4_scatter.png,Minimum X value,,,,,-160,,,,vaibhav
33934,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,176,7,Sat May 05 08:15:49 UTC 2019,Sat May 05 08:16:06 UTC 2019,17,http://915f708b.ngrok.io/test/56/56_kde.png,Mean of X values,,,0,,,,,,vaibhav
33935,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,177,7,Sat May 05 08:16:07 UTC 2019,Sat May 05 08:16:23 UTC 2019,15,http://915f708b.ngrok.io/test/57/57_hex.png,Mean of X values,,,-40,,,,,,vaibhav
33936,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,178,7,Sat May 05 08:16:23 UTC 2019,Sat May 05 08:17:07 UTC 2019,43,http://915f708b.ngrok.io/test/0/0_kde.png,Minimum X value,,,,,-75,,,,vaibhav
33938,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,180,7,Sat May 05 08:18:39 UTC 2019,Sat May 05 08:18:50 UTC 2019,10,http://915f708b.ngrok.io/test/63/63_kde.png,Mean of X values,,,0,,,,,,vaibhav
33939,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,181,7,Sat May 05 08:18:51 UTC 2019,Sat May 05 08:19:06 UTC 2019,15,http://915f708b.ngrok.io/test/50/50_scatter.png,Maximum Y value,,90,,,,,,,vaibhav
33940,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,182,7,Sat May 05 08:19:07 UTC 2019,Sat May 05 08:19:23 UTC 2019,16,http://915f708b.ngrok.io/test/55/55_hex.png,Mean of X values,,,30,,,,,,vaibhav
33941,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,183,7,Sat May 05 08:19:23 UTC 2019,Sat May 05 08:19:35 UTC 2019,11,http://915f708b.ngrok.io/test/69/69_hex.png,Mean of Y values,,,,20,,,,,vaibhav
33942,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,184,7,Sat May 05 08:19:35 UTC 2019,Sat May 05 08:19:49 UTC 2019,13,http://915f708b.ngrok.io/test/93/93_hex.png,Standard Deviation of Y values,,,,,,,,10,vaibhav
33943,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,185,7,Sat May 05 08:19:49 UTC 2019,Sat May 05 08:21:03 UTC 2019,74,http://915f708b.ngrok.io/test/61/61_scatter.png,Mean of X values,,,50,,,,,,vaibhav
33944,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,186,7,Sat May 05 08:21:04 UTC 2019,Sat May 05 08:21:16 UTC 2019,11,http://915f708b.ngrok.io/test/61/61_line.png,Mean of X values,,,70,,,,,,vaibhav
33945,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,189,7,Sat May 05 08:26:36 UTC 2019,Sat May 05 08:27:16 UTC 2019,39,http://915f708b.ngrok.io/test/72/72_line.png,Mean of Y values,,,,-75,,,,,vaibhav
33946,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,190,7,Sat May 05 08:27:16 UTC 2019,Sat May 05 08:27:35 UTC 2019,18,http://915f708b.ngrok.io/test/25/25_kde.png,Minimum Y value,,,,,,-250,,,vaibhav
33947,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,191,7,Sat May 05 08:27:35 UTC 2019,Sat May 05 08:27:51 UTC 2019,15,http://915f708b.ngrok.io/test/85/85_scatter.png,Standard Deviation of X values,,,,,,,100,,vaibhav
33948,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,192,7,Sat May 05 08:27:51 UTC 2019,Sat May 05 08:28:29 UTC 2019,37,http://915f708b.ngrok.io/test/92/92_line.png,Standard Deviation of Y values,,,,,,,,100,vaibhav
33949,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,193,7,Sat May 05 08:28:29 UTC 2019,Sat May 05 08:28:46 UTC 2019,17,http://915f708b.ngrok.io/test/37/37_hex.png,Maximum X value,100,,,,,,,,vaibhav
33950,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,254,7,Sat May 05 09:47:51 UTC 2019,Sat May 05 09:48:06 UTC 2019,15,http://915f708b.ngrok.io/test/19/19_scatter.png,Minimum Y value,,,,,,-150,,,vaibhav
33951,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,255,7,Sat May 05 09:48:06 UTC 2019,Sat May 05 09:48:16 UTC 2019,9,http://915f708b.ngrok.io/test/43/43_hex.png,Maximum Y value,,170,,,,,,,vaibhav
33952,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,256,7,Sat May 05 09:48:17 UTC 2019,Sat May 05 09:48:30 UTC 2019,12,http://915f708b.ngrok.io/test/21/21_hex.png,Minimum Y value,,,,,,-240,,,vaibhav
33955,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,259,7,Sat May 05 09:48:55 UTC 2019,Sat May 05 09:49:07 UTC 2019,12,http://915f708b.ngrok.io/test/72/72_scatter.png,Mean of Y values,,,,-100,,,,,vaibhav
33956,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,260,7,Sat May 05 09:49:08 UTC 2019,Sat May 05 09:49:18 UTC 2019,10,http://915f708b.ngrok.io/test/25/25_hex.png,Minimum Y value,,,,,,-250,,,vaibhav
33957,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,261,7,Sat May 05 09:49:19 UTC 2019,Sat May 05 09:49:28 UTC 2019,9,http://915f708b.ngrok.io/test/21/21_scatter.png,Minimum Y value,,,,,,-240,,,vaibhav
33958,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,262,7,Sat May 05 09:49:29 UTC 2019,Sat May 05 09:49:41 UTC 2019,12,http://915f708b.ngrok.io/test/51/51_kde.png,Maximum Y value,,50,,,,,,,vaibhav
33959,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,263,7,Sat May 05 09:49:42 UTC 2019,Sat May 05 09:49:51 UTC 2019,8,http://915f708b.ngrok.io/test/26/26_scatter.png,Maximum X value,130,,,,,,,,vaibhav
33960,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,264,7,Sat May 05 09:49:52 UTC 2019,Sat May 05 09:49:58 UTC 2019,6,http://915f708b.ngrok.io/test/18/18_hex.png,Minimum Y value,,,,,,-250,,,vaibhav
33961,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,265,7,Sat May 05 09:49:59 UTC 2019,Sat May 05 09:50:02 UTC 2019,3,http://915f708b.ngrok.io/test/88/88_hex.png,Standard Deviation of X values,,,,,,,150,,vaibhav
33962,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,266,7,Sat May 05 09:50:03 UTC 2019,Sat May 05 09:50:14 UTC 2019,11,http://915f708b.ngrok.io/test/58/58_scatter.png,Mean of X values,,,-30,,,,,,vaibhav
33963,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,267,7,Sat May 05 09:50:15 UTC 2019,Sat May 05 09:50:23 UTC 2019,8,http://915f708b.ngrok.io/test/75/75_line.png,Mean of Y values,,,,0,,,,,vaibhav
33964,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,268,7,Sat May 05 09:50:24 UTC 2019,Sat May 05 09:50:42 UTC 2019,18,http://915f708b.ngrok.io/test/85/85_kde.png,Standard Deviation of X values,,,,,,,80,,vaibhav
33965,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,269,7,Sat May 05 09:50:43 UTC 2019,Sat May 05 09:50:56 UTC 2019,13,http://915f708b.ngrok.io/test/88/88_kde.png,Standard Deviation of X values,,,,,,,50,,vaibhav
33966,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,270,7,Sat May 05 09:50:57 UTC 2019,Sat May 05 09:51:09 UTC 2019,11,http://915f708b.ngrok.io/test/44/44_kde.png,Maximum Y value,,0,,,,,,,vaibhav
33967,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,271,7,Sat May 05 09:51:09 UTC 2019,Sat May 05 09:51:23 UTC 2019,13,http://915f708b.ngrok.io/test/27/27_hex.png,Maximum X value,170,,,,,,,,vaibhav
33968,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,272,7,Sat May 05 09:51:23 UTC 2019,Sat May 05 09:51:38 UTC 2019,15,http://915f708b.ngrok.io/test/29/29_kde.png,Maximum X value,90,,,,,,,,vaibhav
33969,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,273,7,Sat May 05 09:51:39 UTC 2019,Sat May 05 09:51:48 UTC 2019,9,http://915f708b.ngrok.io/test/76/76_scatter.png,Mean of Y values,,,,-60,,,,,vaibhav
33971,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,276,7,Sat May 05 09:52:09 UTC 2019,Sat May 05 09:52:23 UTC 2019,13,http://915f708b.ngrok.io/test/73/73_kde.png,Mean of Y values,,,,-50,,,,,vaibhav
33972,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,277,7,Sat May 05 09:52:23 UTC 2019,Sat May 05 09:52:34 UTC 2019,10,http://915f708b.ngrok.io/test/40/40_line.png,Maximum Y value,,230,,,,,,,vaibhav
33973,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,278,7,Sat May 05 09:52:34 UTC 2019,Sat May 05 09:52:55 UTC 2019,20,http://915f708b.ngrok.io/test/73/73_scatter.png,Mean of Y values,,,,-20,,,,,vaibhav
33974,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,279,7,Sat May 05 09:52:56 UTC 2019,Sat May 05 09:53:09 UTC 2019,13,http://915f708b.ngrok.io/test/28/28_hex.png,Maximum X value,220,,,,,,,,vaibhav
33975,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,280,7,Sat May 05 09:53:10 UTC 2019,Sat May 05 09:53:21 UTC 2019,10,http://915f708b.ngrok.io/test/20/20_hex.png,Minimum Y value,,,,,,-220,,,vaibhav
33976,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,281,7,Sat May 05 09:53:22 UTC 2019,Sat May 05 09:53:42 UTC 2019,20,http://915f708b.ngrok.io/test/97/97_hex.png,Standard Deviation of Y values,,,,,,,,30,vaibhav
33977,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,282,7,Sat May 05 09:53:42 UTC 2019,Sat May 05 09:53:57 UTC 2019,15,http://915f708b.ngrok.io/test/6/6_kde.png,Minimum X value,,,,,-220,,,,vaibhav
33978,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,283,7,Sat May 05 09:53:58 UTC 2019,Sat May 05 09:54:14 UTC 2019,16,http://915f708b.ngrok.io/test/70/70_kde.png,Mean of Y values,,,,-50,,,,,vaibhav
33979,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,284,7,Sat May 05 09:54:15 UTC 2019,Sat May 05 09:54:26 UTC 2019,11,http://915f708b.ngrok.io/test/15/15_scatter.png,Minimum Y value,,,,,,-220,,,vaibhav
33980,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,285,7,Sat May 05 09:54:27 UTC 2019,Sat May 05 09:54:48 UTC 2019,20,http://915f708b.ngrok.io/test/40/40_hex.png,Maximum Y value,,230,,,,,,,vaibhav
33981,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,286,7,Sat May 05 09:54:48 UTC 2019,Sat May 05 09:55:26 UTC 2019,37,http://915f708b.ngrok.io/test/71/71_kde.png,Mean of Y values,,,,50,,,,,vaibhav
33982,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,287,7,Sat May 05 09:55:26 UTC 2019,Sat May 05 09:55:42 UTC 2019,15,http://915f708b.ngrok.io/test/63/63_scatter.png,Mean of X values,,,0,,,,,,vaibhav
33983,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,288,7,Sat May 05 09:55:43 UTC 2019,Sat May 05 09:59:34 UTC 2019,231,http://915f708b.ngrok.io/test/0/0_line.png,Minimum X value,,,,,-200,,,,vaibhav
33984,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,289,7,Sat May 05 09:59:35 UTC 2019,Sat May 05 09:59:46 UTC 2019,11,http://915f708b.ngrok.io/test/68/68_line.png,Mean of Y values,,,,0,,,,,vaibhav
33985,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,308,7,Sat May 05 10:16:57 UTC 2019,Sat May 05 10:17:08 UTC 2019,11,http://915f708b.ngrok.io/test/56/56_line.png,Mean of X values,,,0,,,,,,vaibhav
33986,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,309,7,Sat May 05 10:17:09 UTC 2019,Sat May 05 10:17:17 UTC 2019,8,http://915f708b.ngrok.io/test/40/40_scatter.png,Maximum Y value,,230,,,,,,,vaibhav
33987,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,310,7,Sat May 05 10:17:18 UTC 2019,Sat May 05 10:17:27 UTC 2019,9,http://915f708b.ngrok.io/test/13/13_scatter.png,Minimum Y value,,,,,,-150,,,vaibhav
33988,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,311,7,Sat May 05 10:17:28 UTC 2019,Sat May 05 10:17:38 UTC 2019,9,http://915f708b.ngrok.io/test/30/30_hex.png,Maximum X value,175,,,,,,,,vaibhav
33990,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,314,7,Sat May 05 10:17:42 UTC 2019,Sat May 05 10:18:04 UTC 2019,21,http://915f708b.ngrok.io/test/8/8_kde.png,Minimum X value,,,,,-125,,,,vaibhav
33992,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,317,7,Sat May 05 10:18:09 UTC 2019,Sat May 05 10:18:20 UTC 2019,10,http://915f708b.ngrok.io/test/5/5_scatter.png,Minimum X value,,,,,-250,,,,vaibhav
33993,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,446,7,Sat May 05 12:17:18 UTC 2019,Sat May 05 12:17:25 UTC 2019,7,http://915f708b.ngrok.io/test/26/26_line.png,Maximum X value,150,,,,,,,,vaibhav
33994,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,447,7,Sat May 05 12:17:25 UTC 2019,Sat May 05 17:52:16 UTC 2019,20091,http://915f708b.ngrok.io/test/96/96_kde.png,Standard Deviation of Y values,,,,,,,,100,vaibhav
33996,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,449,7,Sat May 05 12:17:32 UTC 2019,Sat May 05 12:17:52 UTC 2019,20,http://915f708b.ngrok.io/test/18/18_scatter.png,Minimum Y value,,,,,,-250,,,vaibhav
33998,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,451,7,Sat May 05 12:18:02 UTC 2019,Sat May 05 12:18:15 UTC 2019,12,http://915f708b.ngrok.io/test/44/44_line.png,Maximum Y value,,40,,,,,,,vaibhav
33999,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,452,7,Sat May 05 12:18:16 UTC 2019,Sat May 05 12:18:27 UTC 2019,11,http://915f708b.ngrok.io/test/13/13_line.png,Minimum Y value,,,,,,180,,,vaibhav
34000,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,453,7,Sat May 05 12:18:28 UTC 2019,Sat May 05 12:18:44 UTC 2019,15,http://915f708b.ngrok.io/test/70/70_line.png,Mean of Y values,,,,-50,,,,,vaibhav
34001,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,454,7,Sat May 05 12:18:45 UTC 2019,Sat May 05 12:18:58 UTC 2019,13,http://915f708b.ngrok.io/test/29/29_hex.png,Maximum X value,180,,,,,,,,vaibhav
34004,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,457,7,Sat May 05 12:20:33 UTC 2019,Sat May 05 12:20:43 UTC 2019,10,http://915f708b.ngrok.io/test/63/63_line.png,Mean of X values,,,0,,,,,,vaibhav
34005,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,458,7,Sat May 05 12:20:44 UTC 2019,Sat May 05 12:20:57 UTC 2019,13,http://915f708b.ngrok.io/test/16/16_scatter.png,Minimum Y value,,,,,,-150,,,vaibhav
34006,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,459,7,Sat May 05 12:20:58 UTC 2019,Sat May 05 12:21:10 UTC 2019,11,http://915f708b.ngrok.io/test/51/51_scatter.png,Maximum Y value,,120,,,,,,,vaibhav
34007,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,460,7,Sat May 05 12:21:10 UTC 2019,Sat May 05 12:21:31 UTC 2019,20,http://915f708b.ngrok.io/test/31/31_line.png,Maximum X value,220,,,,,,,,vaibhav
34008,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,461,7,Sat May 05 12:21:31 UTC 2019,Sat May 05 12:22:05 UTC 2019,33,http://915f708b.ngrok.io/test/61/61_kde.png,Mean of X values,,,-75,,,,,,vaibhav
34009,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,462,7,Sat May 05 12:22:06 UTC 2019,Sat May 05 12:22:17 UTC 2019,10,http://915f708b.ngrok.io/test/3/3_scatter.png,Minimum X value,,,,,-250,,,,vaibhav
34010,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,463,7,Sat May 05 12:22:17 UTC 2019,Sat May 05 12:22:29 UTC 2019,12,http://915f708b.ngrok.io/test/30/30_kde.png,Maximum X value,180,,,,,,,,vaibhav
34011,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,464,7,Sat May 05 12:22:30 UTC 2019,Sat May 05 12:23:13 UTC 2019,43,http://915f708b.ngrok.io/test/12/12_kde.png,Minimum X value,,,,,-190,,,,vaibhav
34013,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,466,7,Sat May 05 12:23:36 UTC 2019,Sat May 05 12:23:49 UTC 2019,12,http://915f708b.ngrok.io/test/41/41_line.png,Maximum Y value,,200,,,,,,,vaibhav
34014,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,467,7,Sat May 05 12:23:49 UTC 2019,Sat May 05 12:23:56 UTC 2019,6,http://915f708b.ngrok.io/test/37/37_scatter.png,Maximum X value,100,,,,,,,,vaibhav
33917,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,470,8,Sat May 05 12:56:57 UTC 2019,Sat May 05 12:57:19 UTC 2019,22,http://915f708b.ngrok.io/test/53/53_scatter.png,Mean of X values,,,0,,,,,,satish
33918,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,471,8,Sat May 05 12:57:20 UTC 2019,Sat May 05 12:57:47 UTC 2019,26,http://915f708b.ngrok.io/test/36/36_kde.png,Maximum X value,50,,,,,,,,satish
33919,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,472,8,Sat May 05 12:57:47 UTC 2019,Sat May 05 12:58:15 UTC 2019,27,http://915f708b.ngrok.io/test/21/21_line.png,Minimum Y value,,,,,,-50,,,satish
33920,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,474,8,Sat May 05 12:58:33 UTC 2019,Sat May 05 12:59:24 UTC 2019,51,http://915f708b.ngrok.io/test/2/2_scatter.png,Minimum X value,,,,,-150,,,,satish
33921,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,475,8,Sat May 05 12:59:25 UTC 2019,Sat May 05 12:59:37 UTC 2019,11,http://915f708b.ngrok.io/test/42/42_scatter.png,Maximum Y value,,200,,,,,,,satish
33922,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,476,8,Sat May 05 12:59:38 UTC 2019,Sat May 05 12:59:59 UTC 2019,21,http://915f708b.ngrok.io/test/17/17_line.png,Minimum Y value,,,,,,-200,,,satish
33923,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,477,8,Sat May 05 13:00:01 UTC 2019,Sat May 05 13:00:52 UTC 2019,51,http://915f708b.ngrok.io/test/61/61_hex.png,Mean of X values,,,-50,,,,,,satish
33924,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,478,8,Sat May 05 13:00:53 UTC 2019,Sat May 05 13:02:53 UTC 2019,120,http://915f708b.ngrok.io/test/76/76_line.png,Mean of Y values,,,,0,,,,,satish
33926,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,480,8,Sat May 05 13:04:52 UTC 2019,Sat May 05 13:05:12 UTC 2019,20,http://915f708b.ngrok.io/test/4/4_hex.png,Minimum X value,,,,,-200,,,,satish
33928,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,482,8,Sat May 05 13:06:45 UTC 2019,Sat May 05 13:07:00 UTC 2019,15,http://915f708b.ngrok.io/test/42/42_line.png,Maximum Y value,,-200,,,,,,,satish
33929,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,483,8,Sat May 05 13:07:01 UTC 2019,Sat May 05 13:07:10 UTC 2019,9,http://915f708b.ngrok.io/test/29/29_line.png,Maximum X value,200,,,,,,,,satish
33932,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,486,8,Sat May 05 13:08:47 UTC 2019,Sat May 05 13:09:05 UTC 2019,17,http://915f708b.ngrok.io/test/49/49_line.png,Maximum Y value,,170,,,,,,,satish
33933,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,487,8,Sat May 05 13:09:05 UTC 2019,Sat May 05 13:09:30 UTC 2019,24,http://915f708b.ngrok.io/test/4/4_scatter.png,Minimum X value,,,,,-170,,,,satish
33934,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,488,8,Sat May 05 13:09:31 UTC 2019,Sat May 05 13:09:54 UTC 2019,23,http://915f708b.ngrok.io/test/56/56_kde.png,Mean of X values,,,-25,,,,,,satish
33935,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,489,8,Sat May 05 13:09:55 UTC 2019,Sat May 05 13:10:10 UTC 2019,14,http://915f708b.ngrok.io/test/57/57_hex.png,Mean of X values,,,-25,,,,,,satish
33936,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,490,8,Sat May 05 13:10:10 UTC 2019,Sat May 05 13:10:35 UTC 2019,24,http://915f708b.ngrok.io/test/0/0_kde.png,Minimum X value,,,,,10,,,,satish
33937,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,491,8,Sat May 05 13:10:35 UTC 2019,Sat May 05 13:10:50 UTC 2019,14,http://915f708b.ngrok.io/test/59/59_kde.png,Mean of X values,,,20,,,,,,satish
33938,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,492,8,Sat May 05 13:10:50 UTC 2019,Sat May 05 13:11:00 UTC 2019,9,http://915f708b.ngrok.io/test/63/63_kde.png,Mean of X values,,,0,,,,,,satish
33939,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,493,8,Sat May 05 13:11:01 UTC 2019,Sat May 05 13:11:15 UTC 2019,14,http://915f708b.ngrok.io/test/50/50_scatter.png,Maximum Y value,,-90,,,,,,,satish
33940,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,494,8,Sat May 05 13:11:16 UTC 2019,Sat May 05 13:11:32 UTC 2019,15,http://915f708b.ngrok.io/test/55/55_hex.png,Mean of X values,,,0,,,,,,satish
33941,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,495,8,Sat May 05 13:11:32 UTC 2019,Sat May 05 13:11:45 UTC 2019,12,http://915f708b.ngrok.io/test/69/69_hex.png,Mean of Y values,,,,30,,,,,satish
33943,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,497,8,Sat May 05 13:11:50 UTC 2019,Sat May 05 13:12:07 UTC 2019,16,http://915f708b.ngrok.io/test/61/61_scatter.png,Mean of X values,,,-50,,,,,,satish
33944,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,498,8,Sat May 05 13:12:08 UTC 2019,Sat May 05 13:12:25 UTC 2019,17,http://915f708b.ngrok.io/test/61/61_line.png,Mean of X values,,,-40,,,,,,satish
33945,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,499,8,Sat May 05 13:12:26 UTC 2019,Sat May 05 13:12:47 UTC 2019,21,http://915f708b.ngrok.io/test/72/72_line.png,Mean of Y values,,,,-25,,,,,satish
33946,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,500,8,Sat May 05 13:12:48 UTC 2019,Sat May 05 13:13:07 UTC 2019,19,http://915f708b.ngrok.io/test/25/25_kde.png,Minimum Y value,,,,,,-230,,,satish
33949,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,503,8,Sat May 05 13:13:28 UTC 2019,Sat May 05 13:13:50 UTC 2019,22,http://915f708b.ngrok.io/test/37/37_hex.png,Maximum X value,-200,,,,,,,,satish
33950,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,504,8,Sat May 05 13:13:50 UTC 2019,Sat May 05 13:14:01 UTC 2019,10,http://915f708b.ngrok.io/test/19/19_scatter.png,Minimum Y value,,,,,,-180,,,satish
33951,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,505,8,Sat May 05 13:14:01 UTC 2019,Sat May 05 13:14:21 UTC 2019,19,http://915f708b.ngrok.io/test/43/43_hex.png,Maximum Y value,,160,,,,,,,satish
33952,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,506,8,Sat May 05 13:14:21 UTC 2019,Sat May 05 13:14:32 UTC 2019,11,http://915f708b.ngrok.io/test/21/21_hex.png,Minimum Y value,,,,,,-225,,,satish
33956,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,510,8,Sat May 05 13:14:50 UTC 2019,Sat May 05 13:15:01 UTC 2019,11,http://915f708b.ngrok.io/test/25/25_hex.png,Minimum Y value,,,,,,-250,,,satish
33957,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,511,8,Sat May 05 13:15:02 UTC 2019,Sat May 05 13:15:17 UTC 2019,15,http://915f708b.ngrok.io/test/21/21_scatter.png,Minimum Y value,,,,,,-230,,,satish
33958,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,512,8,Sat May 05 13:15:17 UTC 2019,Sat May 05 13:15:28 UTC 2019,10,http://915f708b.ngrok.io/test/51/51_kde.png,Maximum Y value,,50,,,,,,,satish
33959,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,513,8,Sat May 05 13:15:29 UTC 2019,Sat May 05 13:15:44 UTC 2019,15,http://915f708b.ngrok.io/test/26/26_scatter.png,Maximum X value,120,,,,,,,,satish
33960,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,514,8,Sat May 05 13:15:45 UTC 2019,Sat May 05 13:16:13 UTC 2019,28,http://915f708b.ngrok.io/test/18/18_hex.png,Minimum Y value,,,,,,-250,,,satish
33962,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,517,8,Sat May 05 13:16:19 UTC 2019,Sat May 05 13:16:33 UTC 2019,13,http://915f708b.ngrok.io/test/58/58_scatter.png,Mean of X values,,,-50,,,,,,satish
33963,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,519,8,Sat May 05 13:16:34 UTC 2019,Sat May 05 13:16:46 UTC 2019,12,http://915f708b.ngrok.io/test/75/75_line.png,Mean of Y values,,,,0,,,,,satish
33966,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,523,8,Sat May 05 13:17:02 UTC 2019,Sat May 05 13:17:14 UTC 2019,11,http://915f708b.ngrok.io/test/44/44_kde.png,Maximum Y value,,0,,,,,,,satish
33967,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,525,8,Sat May 05 13:17:14 UTC 2019,Sat May 05 13:17:30 UTC 2019,15,http://915f708b.ngrok.io/test/27/27_hex.png,Maximum X value,160,,,,,,,,satish
33968,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,526,8,Sat May 05 13:17:31 UTC 2019,Sat May 05 13:17:48 UTC 2019,16,http://915f708b.ngrok.io/test/29/29_kde.png,Maximum X value,75,,,,,,,,satish
33969,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,528,8,Sat May 05 13:17:48 UTC 2019,Sat May 05 13:18:06 UTC 2019,18,http://915f708b.ngrok.io/test/76/76_scatter.png,Mean of Y values,,,,-50,,,,,satish
33972,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,532,8,Sat May 05 13:18:21 UTC 2019,Sat May 05 13:18:33 UTC 2019,12,http://915f708b.ngrok.io/test/40/40_line.png,Maximum Y value,,230,,,,,,,satish
33973,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,533,8,Sat May 05 13:18:33 UTC 2019,Sat May 05 13:18:45 UTC 2019,12,http://915f708b.ngrok.io/test/73/73_scatter.png,Mean of Y values,,,,-75,,,,,satish
33974,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,534,8,Sat May 05 13:18:46 UTC 2019,Sat May 05 13:18:55 UTC 2019,9,http://915f708b.ngrok.io/test/28/28_hex.png,Maximum X value,200,,,,,,,,satish
33975,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,535,8,Sat May 05 13:18:56 UTC 2019,Sat May 05 13:19:09 UTC 2019,12,http://915f708b.ngrok.io/test/20/20_hex.png,Minimum Y value,,,,,,-230,,,satish
33977,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,539,8,Sat May 05 13:19:19 UTC 2019,Sat May 05 13:19:32 UTC 2019,12,http://915f708b.ngrok.io/test/6/6_kde.png,Minimum X value,,,,,-210,,,,satish
33978,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,540,8,Sat May 05 13:19:33 UTC 2019,Sat May 05 13:19:56 UTC 2019,23,http://915f708b.ngrok.io/test/70/70_kde.png,Mean of Y values,,,,-75,,,,,satish
33979,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,541,8,Sat May 05 13:19:57 UTC 2019,Sat May 05 13:20:27 UTC 2019,30,http://915f708b.ngrok.io/test/15/15_scatter.png,Minimum Y value,,,,,,-210,,,satish
33980,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,542,8,Sat May 05 13:20:28 UTC 2019,Sat May 05 13:20:51 UTC 2019,22,http://915f708b.ngrok.io/test/40/40_hex.png,Maximum Y value,,220,,,,,,,satish
33981,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,544,8,Sat May 05 13:20:51 UTC 2019,Sat May 05 13:21:11 UTC 2019,19,http://915f708b.ngrok.io/test/71/71_kde.png,Mean of Y values,,,,50,,,,,satish
33982,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,545,8,Sat May 05 13:21:12 UTC 2019,Sat May 05 13:21:28 UTC 2019,16,http://915f708b.ngrok.io/test/63/63_scatter.png,Mean of X values,,,0,,,,,,satish
33983,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,546,8,Sat May 05 13:21:29 UTC 2019,Sat May 05 13:21:41 UTC 2019,12,http://915f708b.ngrok.io/test/0/0_line.png,Minimum X value,,,,,-200,,,,satish
33984,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,548,8,Sat May 05 13:21:42 UTC 2019,Sat May 05 13:22:09 UTC 2019,27,http://915f708b.ngrok.io/test/68/68_line.png,Mean of Y values,,,,40,,,,,satish
33985,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,550,8,Sat May 05 13:22:10 UTC 2019,Sat May 05 13:22:41 UTC 2019,30,http://915f708b.ngrok.io/test/56/56_line.png,Mean of X values,,,-40,,,,,,satish
33986,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,552,8,Sat May 05 13:22:41 UTC 2019,Sat May 05 13:22:54 UTC 2019,13,http://915f708b.ngrok.io/test/40/40_scatter.png,Maximum Y value,,230,,,,,,,satish
33987,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,554,8,Sat May 05 13:22:55 UTC 2019,Sat May 05 13:23:23 UTC 2019,28,http://915f708b.ngrok.io/test/13/13_scatter.png,Minimum Y value,,,,,,-160,,,satish
33988,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,555,8,Sat May 05 13:23:23 UTC 2019,Sat May 05 13:23:40 UTC 2019,16,http://915f708b.ngrok.io/test/30/30_hex.png,Maximum X value,180,,,,,,,,satish
33990,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,557,8,Sat May 05 13:23:52 UTC 2019,Sat May 05 13:24:11 UTC 2019,18,http://915f708b.ngrok.io/test/8/8_kde.png,Minimum X value,,,,,130,,,,satish
33992,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,605,8,Sat May 05 14:56:02 UTC 2019,Sat May 05 14:56:21 UTC 2019,18,http://915f708b.ngrok.io/test/5/5_scatter.png,Minimum X value,,,,,-250,,,,satish
33993,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,606,8,Sat May 05 14:56:22 UTC 2019,Sat May 05 14:56:40 UTC 2019,18,http://915f708b.ngrok.io/test/26/26_line.png,Maximum X value,-230,,,,,,,,satish
33996,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,610,8,Sat May 05 14:58:03 UTC 2019,Sat May 05 14:58:15 UTC 2019,11,http://915f708b.ngrok.io/test/18/18_scatter.png,Minimum Y value,,,,,,-250,,,satish
33997,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,611,8,Sat May 05 14:58:15 UTC 2019,Sat May 05 14:58:41 UTC 2019,25,http://915f708b.ngrok.io/test/68/68_kde.png,Mean of Y values,,,,30,,,,,satish
33998,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,612,8,Sat May 05 14:58:42 UTC 2019,Sat May 05 14:58:53 UTC 2019,11,http://915f708b.ngrok.io/test/44/44_line.png,Maximum Y value,,40,,,,,,,satish
33999,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,613,8,Sat May 05 14:58:54 UTC 2019,Sat May 05 14:59:05 UTC 2019,11,http://915f708b.ngrok.io/test/13/13_line.png,Minimum Y value,,,,,,-150,,,satish
34000,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,614,8,Sat May 05 14:59:06 UTC 2019,Sat May 05 14:59:23 UTC 2019,17,http://915f708b.ngrok.io/test/70/70_line.png,Mean of Y values,,,,-50,,,,,satish
34001,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,615,8,Sat May 05 14:59:23 UTC 2019,Sat May 05 14:59:41 UTC 2019,18,http://915f708b.ngrok.io/test/29/29_hex.png,Maximum X value,160,,,,,,,,satish
34003,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,617,8,Sat May 05 14:59:47 UTC 2019,Sat May 05 15:00:05 UTC 2019,17,http://915f708b.ngrok.io/test/77/77_kde.png,Mean of Y values,,,,-80,,,,,satish
34004,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,618,8,Sat May 05 15:00:06 UTC 2019,Sat May 05 15:00:57 UTC 2019,51,http://915f708b.ngrok.io/test/63/63_line.png,Mean of X values,,,20,,,,,,satish
34005,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,619,8,Sat May 05 15:00:58 UTC 2019,Sat May 05 15:01:40 UTC 2019,42,http://915f708b.ngrok.io/test/16/16_scatter.png,Minimum Y value,,,,,,-130,,,satish
34006,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,620,8,Sat May 05 15:01:41 UTC 2019,Sat May 05 15:01:54 UTC 2019,12,http://915f708b.ngrok.io/test/51/51_scatter.png,Maximum Y value,,110,,,,,,,satish
34007,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,621,8,Sat May 05 15:01:54 UTC 2019,Sat May 05 15:02:24 UTC 2019,29,http://915f708b.ngrok.io/test/31/31_line.png,Maximum X value,-50,,,,,,,,satish
34008,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,622,8,Sat May 05 15:02:25 UTC 2019,Sat May 05 15:02:38 UTC 2019,13,http://915f708b.ngrok.io/test/61/61_kde.png,Mean of X values,,,-90,,,,,,satish
34009,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,623,8,Sat May 05 15:02:39 UTC 2019,Sat May 05 15:02:52 UTC 2019,13,http://915f708b.ngrok.io/test/3/3_scatter.png,Minimum X value,,,,,-230,,,,satish
34010,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,624,8,Sat May 05 15:02:53 UTC 2019,Sat May 05 15:03:01 UTC 2019,8,http://915f708b.ngrok.io/test/30/30_kde.png,Maximum X value,180,,,,,,,,satish
34011,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,625,8,Sat May 05 15:03:01 UTC 2019,Sat May 05 15:03:10 UTC 2019,9,http://915f708b.ngrok.io/test/12/12_kde.png,Minimum X value,,,,,-210,,,,satish
34012,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,626,8,Sat May 05 15:03:11 UTC 2019,Sat May 05 15:03:27 UTC 2019,16,http://915f708b.ngrok.io/test/62/62_kde.png,Mean of X values,,,40,,,,,,satish
34013,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,627,8,Sat May 05 15:03:28 UTC 2019,Sat May 05 15:03:54 UTC 2019,26,http://915f708b.ngrok.io/test/41/41_line.png,Maximum Y value,,220,,,,,,,satish
34014,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,628,8,Sat May 05 15:03:55 UTC 2019,Sat May 05 15:04:03 UTC 2019,8,http://915f708b.ngrok.io/test/37/37_scatter.png,Maximum X value,90,,,,,,,,satish
34015,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,629,8,Sat May 05 15:04:04 UTC 2019,Sat May 05 15:04:27 UTC 2019,23,http://915f708b.ngrok.io/test/54/54_kde.png,Mean of X values,,,50,,,,,,satish
34018,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,632,8,Sat May 05 15:04:37 UTC 2019,Sat May 05 15:04:56 UTC 2019,18,http://915f708b.ngrok.io/test/20/20_line.png,Minimum Y value,,,,,,-230,,,satish
34019,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,633,8,Sat May 05 15:04:56 UTC 2019,Sat May 05 15:05:08 UTC 2019,11,http://915f708b.ngrok.io/test/67/67_scatter.png,Mean of Y values,,,,-20,,,,,satish
34020,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,634,8,Sat May 05 15:05:08 UTC 2019,Sat May 05 15:05:23 UTC 2019,14,http://915f708b.ngrok.io/test/1/1_kde.png,Minimum X value,,,,,-230,,,,satish
34021,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,635,8,Sat May 05 15:05:23 UTC 2019,Sat May 05 15:05:39 UTC 2019,15,http://915f708b.ngrok.io/test/8/8_hex.png,Minimum X value,,,,,-200,,,,satish
34022,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,636,8,Sat May 05 15:05:39 UTC 2019,Sat May 05 15:05:48 UTC 2019,8,http://915f708b.ngrok.io/test/27/27_line.png,Maximum X value,200,,,,,,,,satish
34023,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,637,8,Sat May 05 15:05:48 UTC 2019,Sat May 05 15:07:19 UTC 2019,90,http://915f708b.ngrok.io/test/27/27_kde.png,Maximum X value,170,,,,,,,,satish
34024,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,638,8,Sat May 05 15:07:20 UTC 2019,Sat May 05 15:07:34 UTC 2019,14,http://915f708b.ngrok.io/test/48/48_kde.png,Maximum Y value,,170,,,,,,,satish
34025,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,639,8,Sat May 05 15:07:35 UTC 2019,Sat May 05 15:07:45 UTC 2019,10,http://915f708b.ngrok.io/test/41/41_hex.png,Maximum Y value,,210,,,,,,,satish
34026,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,640,8,Sat May 05 15:07:45 UTC 2019,Sat May 05 15:08:10 UTC 2019,25,http://915f708b.ngrok.io/test/28/28_scatter.png,Maximum X value,210,,,,,,,,satish
34027,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,641,8,Sat May 05 15:08:11 UTC 2019,Sat May 05 15:08:26 UTC 2019,15,http://915f708b.ngrok.io/test/21/21_kde.png,Minimum Y value,,,,,,-210,,,satish
34028,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,642,8,Sat May 05 15:08:27 UTC 2019,Sat May 05 15:09:03 UTC 2019,36,http://915f708b.ngrok.io/test/16/16_kde.png,Minimum Y value,,,,,,-110,,,satish
34029,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,643,8,Sat May 05 15:09:04 UTC 2019,Sat May 05 15:09:29 UTC 2019,25,http://915f708b.ngrok.io/test/2/2_hex.png,Minimum X value,,,,,-140,,,,satish
34030,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,644,8,Sat May 05 15:09:30 UTC 2019,Sat May 05 15:11:50 UTC 2019,139,http://915f708b.ngrok.io/test/51/51_hex.png,Maximum Y value,,120,,,,,,,satish
34031,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,645,8,Sat May 05 15:11:51 UTC 2019,Sat May 05 15:12:08 UTC 2019,17,http://915f708b.ngrok.io/test/11/11_line.png,Minimum X value,,,,,-100,,,,satish
34032,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,646,8,Sat May 05 15:12:08 UTC 2019,Sat May 05 15:12:18 UTC 2019,9,http://915f708b.ngrok.io/test/47/47_line.png,Maximum Y value,,220,,,,,,,satish
34035,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,649,8,Sat May 05 15:12:29 UTC 2019,Sat May 05 15:12:58 UTC 2019,28,http://915f708b.ngrok.io/test/0/0_hex.png,Minimum X value,,,,,-220,,,,satish
34036,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,650,8,Sat May 05 15:12:58 UTC 2019,Sat May 05 15:13:18 UTC 2019,19,http://915f708b.ngrok.io/test/69/69_scatter.png,Mean of Y values,,,,30,,,,,satish
34037,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,652,8,Sat May 05 15:13:19 UTC 2019,Sat May 05 15:13:30 UTC 2019,11,http://915f708b.ngrok.io/test/46/46_scatter.png,Maximum Y value,,170,,,,,,,satish
34038,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,654,8,Sat May 05 15:13:31 UTC 2019,Sat May 05 15:14:06 UTC 2019,35,http://915f708b.ngrok.io/test/73/73_hex.png,Mean of Y values,,,,-50,,,,,satish
34039,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,655,8,Sat May 05 15:14:07 UTC 2019,Sat May 05 15:14:30 UTC 2019,23,http://915f708b.ngrok.io/test/14/14_line.png,Minimum Y value,,,,,,-170,,,satish
34041,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,658,8,Sat May 05 15:14:36 UTC 2019,Sat May 05 15:14:57 UTC 2019,21,http://915f708b.ngrok.io/test/12/12_line.png,Minimum X value,,,,,-200,,,,satish
34042,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,659,8,Sat May 05 15:14:58 UTC 2019,Sat May 05 15:15:14 UTC 2019,15,http://915f708b.ngrok.io/test/63/63_hex.png,Mean of X values,,,0,,,,,,satish
34043,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,660,8,Sat May 05 15:15:14 UTC 2019,Sat May 05 15:15:40 UTC 2019,25,http://915f708b.ngrok.io/test/4/4_line.png,Minimum X value,,,,,-180,,,,satish
34044,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,661,8,Sat May 05 15:15:40 UTC 2019,Sat May 05 15:15:55 UTC 2019,14,http://915f708b.ngrok.io/test/40/40_kde.png,Maximum Y value,,200,,,,,,,satish
34046,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,663,8,Sat May 05 15:16:01 UTC 2019,Sat May 05 15:16:14 UTC 2019,13,http://915f708b.ngrok.io/test/5/5_kde.png,Minimum X value,,,,,-230,,,,satish
34047,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,664,8,Sat May 05 15:16:15 UTC 2019,Sat May 05 15:16:39 UTC 2019,23,http://915f708b.ngrok.io/test/11/11_kde.png,Minimum X value,,,,,-60,,,,satish
34048,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,665,8,Sat May 05 15:16:40 UTC 2019,Sat May 05 15:16:53 UTC 2019,13,http://915f708b.ngrok.io/test/10/10_hex.png,Minimum X value,,,,,-250,,,,satish
34049,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,666,8,Sat May 05 15:16:54 UTC 2019,Sat May 05 15:17:18 UTC 2019,23,http://915f708b.ngrok.io/test/64/64_hex.png,Mean of X values,,,-40,,,,,,satish
34015,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,708,7,Sat May 05 17:52:17 UTC 2019,Sat May 05 17:52:34 UTC 2019,17,http://915f708b.ngrok.io/test/54/54_kde.png,Mean of X values,,,20,,,,,,vaibhav
34016,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,709,7,Sat May 05 17:52:34 UTC 2019,Sat May 05 17:52:51 UTC 2019,16,http://915f708b.ngrok.io/test/87/87_hex.png,Standard Deviation of X values,,,,,,,50,,vaibhav
34017,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,710,7,Sat May 05 17:52:52 UTC 2019,Sat May 05 17:54:22 UTC 2019,90,http://915f708b.ngrok.io/test/78/78_scatter.png,Standard Deviation of X values,,,,,,,40,,vaibhav
34018,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,711,7,Sat May 05 17:54:23 UTC 2019,Sat May 05 17:55:23 UTC 2019,60,http://915f708b.ngrok.io/test/20/20_line.png,Minimum Y value,,,,,,-220,,,vaibhav
34019,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,712,7,Sat May 05 17:55:24 UTC 2019,Sat May 05 17:55:44 UTC 2019,20,http://915f708b.ngrok.io/test/67/67_scatter.png,Mean of Y values,,,,-20,,,,,vaibhav
34020,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,713,7,Sat May 05 17:55:44 UTC 2019,Sat May 05 17:56:10 UTC 2019,25,http://915f708b.ngrok.io/test/1/1_kde.png,Minimum X value,,,,,-240,,,,vaibhav
34021,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,714,7,Sat May 05 17:56:10 UTC 2019,Sat May 05 17:56:25 UTC 2019,14,http://915f708b.ngrok.io/test/8/8_hex.png,Minimum X value,,,,,-200,,,,vaibhav
34022,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,715,7,Sat May 05 17:56:25 UTC 2019,Sat May 05 17:57:03 UTC 2019,37,http://915f708b.ngrok.io/test/27/27_line.png,Maximum X value,200,,,,,,,,vaibhav
34023,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,716,7,Sat May 05 17:57:03 UTC 2019,Sat May 05 17:57:16 UTC 2019,12,http://915f708b.ngrok.io/test/27/27_kde.png,Maximum X value,180,,,,,,,,vaibhav
34024,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,717,7,Sat May 05 17:57:17 UTC 2019,Sat May 05 17:57:30 UTC 2019,12,http://915f708b.ngrok.io/test/48/48_kde.png,Maximum Y value,,150,,,,,,,vaibhav
34025,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,718,7,Sat May 05 17:57:31 UTC 2019,Sat May 05 17:57:55 UTC 2019,24,http://915f708b.ngrok.io/test/41/41_hex.png,Maximum Y value,,220,,,,,,,vaibhav
34026,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,719,7,Sat May 05 17:57:55 UTC 2019,Sat May 05 17:58:09 UTC 2019,13,http://915f708b.ngrok.io/test/28/28_scatter.png,Maximum X value,240,,,,,,,,vaibhav
34027,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,720,7,Sat May 05 17:58:09 UTC 2019,Sat May 05 17:58:19 UTC 2019,9,http://915f708b.ngrok.io/test/21/21_kde.png,Minimum Y value,,,,,,-200,,,vaibhav
34028,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,722,7,Sat May 05 17:58:28 UTC 2019,Sat May 05 17:58:54 UTC 2019,26,http://915f708b.ngrok.io/test/16/16_kde.png,Minimum Y value,,,,,,-100,,,vaibhav
34029,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,723,7,Sat May 05 17:58:54 UTC 2019,Sat May 05 17:59:15 UTC 2019,20,http://915f708b.ngrok.io/test/2/2_hex.png,Minimum X value,,,,,-120,,,,vaibhav
34030,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,817,7,Mon May 05 16:41:07 UTC 2019,Mon May 05 16:41:16 UTC 2019,9,http://915f708b.ngrok.io/test/51/51_hex.png,Maximum Y value,,120,,,,,,,vaibhav
34031,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,818,7,Mon May 05 16:41:17 UTC 2019,Mon May 05 16:41:33 UTC 2019,15,http://915f708b.ngrok.io/test/11/11_line.png,Minimum X value,,,,,-90,,,,vaibhav
34032,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,819,7,Mon May 05 16:41:33 UTC 2019,Mon May 05 16:44:27 UTC 2019,174,http://915f708b.ngrok.io/test/47/47_line.png,Maximum Y value,,250,,,,,,,vaibhav
34033,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,820,7,Mon May 05 16:44:28 UTC 2019,Mon May 05 16:44:39 UTC 2019,11,http://915f708b.ngrok.io/test/93/93_kde.png,Standard Deviation of Y values,,,,,,,,20,vaibhav
34034,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,821,7,Mon May 05 16:44:40 UTC 2019,Mon May 05 16:44:58 UTC 2019,17,http://915f708b.ngrok.io/test/90/90_hex.png,Standard Deviation of X values,,,,,,,20,,vaibhav
34035,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,822,7,Mon May 05 16:44:58 UTC 2019,Mon May 05 16:52:10 UTC 2019,431,http://915f708b.ngrok.io/test/0/0_hex.png,Minimum X value,,,,,-220,,,,vaibhav
34036,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,823,7,Mon May 05 16:52:11 UTC 2019,Mon May 05 16:52:24 UTC 2019,13,http://915f708b.ngrok.io/test/69/69_scatter.png,Mean of Y values,,,,50,,,,,vaibhav
34037,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,824,7,Mon May 05 16:52:25 UTC 2019,Mon May 05 16:52:37 UTC 2019,12,http://915f708b.ngrok.io/test/46/46_scatter.png,Maximum Y value,,180,,,,,,,vaibhav
34038,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,825,7,Mon May 05 16:52:38 UTC 2019,Mon May 05 16:52:55 UTC 2019,16,http://915f708b.ngrok.io/test/73/73_hex.png,Mean of Y values,,,,-70,,,,,vaibhav
34039,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,826,7,Mon May 05 16:52:55 UTC 2019,Mon May 05 16:53:09 UTC 2019,13,http://915f708b.ngrok.io/test/14/14_line.png,Minimum Y value,,,,,,-175,,,vaibhav
34040,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,827,7,Mon May 05 16:53:08 UTC 2019,Tue May 05 04:41:21 UTC 2019,42492,http://915f708b.ngrok.io/test/88/88_line.png,Standard Deviation of X values,,,,,,,40,,vaibhav
34041,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,828,7,Mon May 05 16:53:10 UTC 2019,Mon May 05 16:53:21 UTC 2019,11,http://915f708b.ngrok.io/test/12/12_line.png,Minimum X value,,,,,-200,,,,vaibhav
34042,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,829,7,Mon May 05 16:53:22 UTC 2019,Mon May 05 16:54:31 UTC 2019,68,http://915f708b.ngrok.io/test/63/63_hex.png,Mean of X values,,,-20,,,,,,vaibhav
34043,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,830,7,Mon May 05 16:54:31 UTC 2019,Mon May 05 16:54:46 UTC 2019,14,http://915f708b.ngrok.io/test/4/4_line.png,Minimum X value,,,,,-155,,,,vaibhav
34044,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,831,7,Mon May 05 16:54:47 UTC 2019,Mon May 05 16:54:58 UTC 2019,10,http://915f708b.ngrok.io/test/40/40_kde.png,Maximum Y value,,200,,,,,,,vaibhav
34045,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,832,7,Mon May 05 16:54:58 UTC 2019,Mon May 05 16:55:12 UTC 2019,13,http://915f708b.ngrok.io/test/98/98_hex.png,Standard Deviation of Y values,,,,,,,,10,vaibhav
34046,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,833,7,Mon May 05 16:55:13 UTC 2019,Mon May 05 16:55:31 UTC 2019,17,http://915f708b.ngrok.io/test/5/5_kde.png,Minimum X value,,,,,-245,,,,vaibhav
34047,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,834,7,Mon May 05 16:55:31 UTC 2019,Mon May 05 16:55:48 UTC 2019,16,http://915f708b.ngrok.io/test/11/11_kde.png,Minimum X value,,,,,-50,,,,vaibhav
34048,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,835,7,Mon May 05 16:55:48 UTC 2019,Mon May 05 16:56:06 UTC 2019,17,http://915f708b.ngrok.io/test/10/10_hex.png,Minimum X value,,,,,-250,,,,vaibhav
34049,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,836,7,Mon May 05 16:56:10 UTC 2019,Mon May 05 16:56:33 UTC 2019,23,http://915f708b.ngrok.io/test/64/64_hex.png,Mean of X values,,,-10,,,,,,vaibhav
34050,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,837,7,Mon May 05 16:56:34 UTC 2019,Mon May 05 16:56:49 UTC 2019,14,http://915f708b.ngrok.io/test/64/64_kde.png,Mean of X values,,,0,,,,,,vaibhav
34051,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,838,7,Mon May 05 16:56:51 UTC 2019,Mon May 05 16:57:10 UTC 2019,19,http://915f708b.ngrok.io/test/59/59_scatter.png,Mean of X values,,,50,,,,,,vaibhav
34052,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,839,7,Mon May 05 16:57:11 UTC 2019,Mon May 05 16:57:24 UTC 2019,12,http://915f708b.ngrok.io/test/75/75_scatter.png,Mean of Y values,,,,0,,,,,vaibhav
34053,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,840,7,Mon May 05 16:57:24 UTC 2019,Mon May 05 17:09:45 UTC 2019,740,http://915f708b.ngrok.io/test/64/64_scatter.png,Mean of X values,,,-10,,,,,,vaibhav
34054,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,841,7,Mon May 05 17:09:45 UTC 2019,Mon May 05 17:10:06 UTC 2019,20,http://915f708b.ngrok.io/test/37/37_line.png,Maximum X value,70,,,,,,,,vaibhav
34055,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,842,7,Mon May 05 17:10:07 UTC 2019,Mon May 05 17:10:29 UTC 2019,22,http://915f708b.ngrok.io/test/41/41_kde.png,Maximum Y value,,200,,,,,,,vaibhav
34056,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,843,7,Mon May 05 17:10:32 UTC 2019,Mon May 05 17:12:30 UTC 2019,118,http://915f708b.ngrok.io/test/42/42_hex.png,Maximum Y value,,200,,,,,,,vaibhav
34057,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,844,7,Mon May 05 17:12:32 UTC 2019,Mon May 05 17:17:46 UTC 2019,313,http://915f708b.ngrok.io/test/90/90_kde.png,Standard Deviation of X values,,,,,,,40,,vaibhav
34058,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,845,7,Mon May 05 17:17:48 UTC 2019,Mon May 05 17:18:12 UTC 2019,23,http://915f708b.ngrok.io/test/53/53_hex.png,Mean of X values,,,-20,,,,,,vaibhav
33927,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,847,7,Tue May 05 04:41:22 UTC 2019,Tue May 05 04:41:36 UTC 2019,13,http://915f708b.ngrok.io/test/91/91_kde.png,Standard Deviation of Y values,,,,,,,,20,vaibhav
33930,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,848,7,Tue May 05 04:41:36 UTC 2019,Tue May 05 04:41:51 UTC 2019,15,http://915f708b.ngrok.io/test/88/88_scatter.png,Standard Deviation of X values,,,,,,,50,,vaibhav
33937,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,849,7,Tue May 05 04:41:52 UTC 2019,Tue May 05 04:42:43 UTC 2019,51,http://915f708b.ngrok.io/test/59/59_kde.png,Mean of X values,,,-10,,,,,,vaibhav
33953,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,850,7,Tue May 05 04:42:44 UTC 2019,Tue May 05 04:43:02 UTC 2019,18,http://915f708b.ngrok.io/test/98/98_line.png,Standard Deviation of Y values,,,,,,,,50,vaibhav
33954,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,851,7,Tue May 05 04:43:03 UTC 2019,Tue May 05 04:43:19 UTC 2019,15,http://915f708b.ngrok.io/test/94/94_scatter.png,Standard Deviation of Y values,,,,,,,,80,vaibhav
33970,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,852,7,Tue May 05 04:43:20 UTC 2019,Tue May 05 04:43:33 UTC 2019,13,http://915f708b.ngrok.io/test/80/80_kde.png,Standard Deviation of X values,,,,,,,50,,vaibhav
33989,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,853,7,Tue May 05 04:43:34 UTC 2019,Tue May 05 04:43:53 UTC 2019,19,http://915f708b.ngrok.io/test/85/85_hex.png,Standard Deviation of X values,,,,,,,40,,vaibhav
33991,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,854,7,Tue May 05 04:43:54 UTC 2019,Tue May 05 04:45:04 UTC 2019,70,http://915f708b.ngrok.io/test/82/82_kde.png,Standard Deviation of X values,,,,,,,30,,vaibhav
33995,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,855,7,Tue May 05 04:45:06 UTC 2019,Tue May 05 04:45:27 UTC 2019,21,http://915f708b.ngrok.io/test/87/87_kde.png,Standard Deviation of X values,,,,,,,40,,vaibhav
33997,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,856,7,Tue May 05 04:45:28 UTC 2019,Tue May 05 04:45:55 UTC 2019,26,http://915f708b.ngrok.io/test/68/68_kde.png,Mean of Y values,,,,20,,,,,vaibhav
34002,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,857,7,Tue May 05 04:45:55 UTC 2019,Tue May 05 04:46:47 UTC 2019,51,http://915f708b.ngrok.io/test/82/82_scatter.png,Standard Deviation of X values,,,,,,,20,,vaibhav
34003,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,858,7,Tue May 05 04:46:48 UTC 2019,Tue May 05 04:47:05 UTC 2019,17,http://915f708b.ngrok.io/test/77/77_kde.png,Mean of Y values,,,,-20,,,,,vaibhav
34012,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,859,7,Tue May 05 04:47:06 UTC 2019,Tue May 05 04:47:54 UTC 2019,47,http://915f708b.ngrok.io/test/62/62_kde.png,Mean of X values,,,10,,,,,,vaibhav
34059,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,860,7,Tue May 05 04:47:54 UTC 2019,Tue May 05 04:48:12 UTC 2019,17,http://915f708b.ngrok.io/test/73/73_line.png,Mean of Y values,,,,-120,,,,,vaibhav
34060,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,861,7,Tue May 05 04:48:13 UTC 2019,Tue May 05 04:48:27 UTC 2019,13,http://915f708b.ngrok.io/test/35/35_kde.png,Maximum X value,245,,,,,,,,vaibhav
34061,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,862,7,Tue May 05 04:48:27 UTC 2019,Tue May 05 04:48:49 UTC 2019,21,http://915f708b.ngrok.io/test/84/84_kde.png,Standard Deviation of X values,,,,,,,15,,vaibhav
34062,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,863,7,Tue May 05 04:48:50 UTC 2019,Tue May 05 04:49:10 UTC 2019,20,http://915f708b.ngrok.io/test/54/54_scatter.png,Mean of X values,,,15,,,,,,vaibhav
34063,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,864,7,Tue May 05 04:49:11 UTC 2019,Tue May 05 04:49:26 UTC 2019,14,http://915f708b.ngrok.io/test/84/84_scatter.png,Standard Deviation of X values,,,,,,,30,,vaibhav
34064,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,865,7,Tue May 05 04:49:27 UTC 2019,Tue May 05 04:50:59 UTC 2019,92,http://915f708b.ngrok.io/test/90/90_scatter.png,Standard Deviation of X values,,,,,,,20,,vaibhav
34065,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,866,7,Tue May 05 04:51:00 UTC 2019,Tue May 05 04:51:48 UTC 2019,48,http://915f708b.ngrok.io/test/62/62_hex.png,Mean of X values,,,-50,,,,,,vaibhav
34066,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,867,7,Tue May 05 04:51:49 UTC 2019,Tue May 05 04:52:46 UTC 2019,57,http://915f708b.ngrok.io/test/13/13_kde.png,Minimum Y value,,,,,,-150,,,vaibhav
34067,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,868,7,Tue May 05 04:52:47 UTC 2019,Tue May 05 04:53:05 UTC 2019,17,http://915f708b.ngrok.io/test/17/17_scatter.png,Minimum Y value,,,,,,-220,,,vaibhav
34068,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,869,7,Tue May 05 04:53:05 UTC 2019,Tue May 05 04:53:23 UTC 2019,17,http://915f708b.ngrok.io/test/76/76_kde.png,Mean of Y values,,,,-40,,,,,vaibhav
34069,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,870,7,Tue May 05 04:53:24 UTC 2019,Tue May 05 04:53:37 UTC 2019,12,http://915f708b.ngrok.io/test/81/81_scatter.png,Standard Deviation of X values,,,,,,,100,,vaibhav
34070,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,871,7,Tue May 05 04:53:37 UTC 2019,Tue May 05 04:53:52 UTC 2019,14,http://915f708b.ngrok.io/test/3/3_kde.png,Minimum X value,,,,,-250,,,,vaibhav
34071,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,872,7,Tue May 05 04:53:53 UTC 2019,Tue May 05 04:54:10 UTC 2019,16,http://915f708b.ngrok.io/test/14/14_hex.png,Minimum Y value,,,,,,-160,,,vaibhav
34072,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,873,7,Tue May 05 04:54:11 UTC 2019,Tue May 05 04:54:23 UTC 2019,12,http://915f708b.ngrok.io/test/93/93_line.png,Standard Deviation of Y values,,,,,,,,15,vaibhav
34073,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,874,7,Tue May 05 04:54:24 UTC 2019,Tue May 05 04:54:40 UTC 2019,15,http://915f708b.ngrok.io/test/0/0_scatter.png,Minimum X value,,,,,-200,,,,vaibhav
34074,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,875,7,Tue May 05 04:54:40 UTC 2019,Tue May 05 04:54:59 UTC 2019,18,http://915f708b.ngrok.io/test/9/9_hex.png,Minimum X value,,,,,-250,,,,vaibhav
34075,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,876,7,Tue May 05 04:55:00 UTC 2019,Tue May 05 04:55:49 UTC 2019,49,http://915f708b.ngrok.io/test/7/7_scatter.png,Minimum X value,,,,,-210,,,,vaibhav
34076,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,877,7,Tue May 05 04:55:51 UTC 2019,Tue May 05 04:56:18 UTC 2019,27,http://915f708b.ngrok.io/test/92/92_hex.png,Standard Deviation of Y values,,,,,,,,60,vaibhav
34077,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,878,7,Tue May 05 04:56:19 UTC 2019,Tue May 05 04:56:33 UTC 2019,13,http://915f708b.ngrok.io/test/12/12_hex.png,Minimum X value,,,,,-180,,,,vaibhav
34078,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,879,7,Tue May 05 04:56:34 UTC 2019,Tue May 05 04:56:52 UTC 2019,18,http://915f708b.ngrok.io/test/33/33_hex.png,Maximum X value,240,,,,,,,,vaibhav
34079,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,880,7,Tue May 05 04:56:53 UTC 2019,Tue May 05 04:57:11 UTC 2019,17,http://915f708b.ngrok.io/test/20/20_kde.png,Minimum Y value,,,,,,-160,,,vaibhav
34080,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,881,7,Tue May 05 04:57:12 UTC 2019,Tue May 05 04:57:30 UTC 2019,18,http://915f708b.ngrok.io/test/72/72_hex.png,Mean of Y values,,,,-50,,,,,vaibhav
33917,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,921,12,Wed May 05 17:12:43 UTC 2019,Wed May 05 17:13:15 UTC 2019,31,http://915f708b.ngrok.io/test/53/53_scatter.png,Mean of X values,,,0,,,,,,prakhar
33918,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,922,12,Wed May 05 17:13:23 UTC 2019,Wed May 05 17:13:38 UTC 2019,14,http://915f708b.ngrok.io/test/36/36_kde.png,Maximum X value,100,,,,,,,,prakhar
33919,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,923,12,Wed May 05 17:13:43 UTC 2019,Wed May 05 17:14:07 UTC 2019,23,http://915f708b.ngrok.io/test/21/21_line.png,Minimum Y value,,,,,,-230,,,prakhar
33920,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,924,12,Wed May 05 17:14:45 UTC 2019,Wed May 05 17:14:59 UTC 2019,14,http://915f708b.ngrok.io/test/2/2_scatter.png,Minimum X value,,,,,-140,,,,prakhar
33921,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,925,12,Wed May 05 17:15:04 UTC 2019,Wed May 05 17:15:17 UTC 2019,12,http://915f708b.ngrok.io/test/42/42_scatter.png,Maximum Y value,,200,,,,,,,prakhar
33922,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,926,12,Wed May 05 17:16:24 UTC 2019,Wed May 05 17:16:42 UTC 2019,17,http://915f708b.ngrok.io/test/17/17_line.png,Minimum Y value,,,,,,-210,,,prakhar
33923,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,927,12,Wed May 05 17:17:50 UTC 2019,Wed May 05 17:18:14 UTC 2019,23,http://915f708b.ngrok.io/test/61/61_hex.png,Mean of X values,,,-70,,,,,,prakhar
33924,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,928,12,Wed May 05 17:18:18 UTC 2019,Wed May 05 17:18:44 UTC 2019,25,http://915f708b.ngrok.io/test/76/76_line.png,Mean of Y values,,,,-50,,,,,prakhar
33925,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,929,12,Wed May 05 17:18:59 UTC 2019,Wed May 05 17:19:25 UTC 2019,25,http://915f708b.ngrok.io/test/82/82_hex.png,Standard Deviation of X values,,,,,,,80,,prakhar
33926,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,930,12,Wed May 05 17:19:31 UTC 2019,Wed May 05 17:19:52 UTC 2019,21,http://915f708b.ngrok.io/test/4/4_hex.png,Minimum X value,,,,,-170,,,,prakhar
33925,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,943,16,Sat May 05 06:23:42 UTC 2019,Sat May 05 06:24:17 UTC 2019,35,http://915f708b.ngrok.io/test/82/82_hex.png,Standard Deviation of X values,,,,,,,50,,sagar
33928,3,Q4,Fri May 05 16:12:44 UTC 2019,3,3196800,948,12,Wed May 05 08:35:20 UTC 2019,Wed May 05 08:35:37 UTC 2019,17,http://915f708b.ngrok.io/test/42/42_line.png,Maximum Y value,,200,,,,,,,prakhar


==> data/q4_plotly-Batch_30_results.csv <==
HITId,HITTypeId,Title,CreationTime,MaxAssignments,AssignmentDurationInSeconds,AssignmentId,WorkerId,AcceptTime,SubmitTime,WorkTimeInSeconds,Input.image_url1,Input.ques,Answer.Maximum X value,Answer.Maximum Y value,Answer.Mean of X values,Answer.Mean of Y values,Answer.Minimum X value,Answer.Minimum Y value,Answer.Standard Deviation of X values,Answer.Standard Deviation of Y values,Turkle.Username
35917,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1090,17,Fri May 05 01:10:32 UTC 2019,Fri May 05 01:11:00 UTC 2019,27,http://772bd91a.ngrok.io/plotly_data_test/21/21_scatter.png,Maximum Y value,,30.3,,,,,,,ankesh
35917,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1091,5,Fri May 05 02:28:12 UTC 2019,Fri May 05 02:28:35 UTC 2019,23,http://772bd91a.ngrok.io/plotly_data_test/21/21_scatter.png,Maximum Y value,,30.3,,,,,,,rohit
35918,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1092,5,Fri May 05 02:28:40 UTC 2019,Fri May 05 02:28:52 UTC 2019,11,http://772bd91a.ngrok.io/plotly_data_test/27/27_line.png,Maximum Y value,,1,,,,,,,rohit
35919,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1093,5,Fri May 05 02:28:54 UTC 2019,Fri May 05 02:29:16 UTC 2019,22,http://772bd91a.ngrok.io/plotly_data_test/39/39_kde.png,Mean of Y values,,,,2,,,,,rohit
35920,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1094,5,Fri May 05 02:29:17 UTC 2019,Fri May 05 02:29:40 UTC 2019,23,http://772bd91a.ngrok.io/plotly_data_test/35/35_hex.png,Mean of Y values,,,,45,,,,,rohit
35921,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1095,5,Fri May 05 02:29:41 UTC 2019,Fri May 05 02:35:20 UTC 2019,338,http://772bd91a.ngrok.io/plotly_data_test/32/32_kde.png,Mean of X values,,,0.012,,,,,,rohit
35922,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1097,5,Fri May 05 02:37:16 UTC 2019,Fri May 05 02:37:52 UTC 2019,35,http://772bd91a.ngrok.io/plotly_data_test/41/41_hex.png,Mean of Y values,,,,16.5,,,,,rohit
35923,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1098,5,Fri May 05 02:37:53 UTC 2019,Fri May 05 02:38:21 UTC 2019,27,http://772bd91a.ngrok.io/plotly_data_test/40/40_line.png,Mean of Y values,,,,45,,,,,rohit
35924,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1099,5,Fri May 05 02:38:22 UTC 2019,Fri May 05 02:38:37 UTC 2019,14,http://772bd91a.ngrok.io/plotly_data_test/16/16_scatter.png,Maximum X value,3,,,,,,,,rohit
35925,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1100,5,Fri May 05 02:38:38 UTC 2019,Fri May 05 02:38:59 UTC 2019,21,http://772bd91a.ngrok.io/plotly_data_test/49/49_line.png,Standard Deviation of Y values,,,,,,,,1.5,rohit
35926,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1101,5,Fri May 05 02:39:01 UTC 2019,Fri May 05 02:39:21 UTC 2019,19,http://772bd91a.ngrok.io/plotly_data_test/27/27_kde.png,Maximum Y value,,0.9,,,,,,,rohit
35927,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1102,5,Fri May 05 02:39:24 UTC 2019,Fri May 05 02:39:44 UTC 2019,20,http://772bd91a.ngrok.io/plotly_data_test/22/22_line.png,Maximum Y value,,10.5,,,,,,,rohit
35928,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1103,5,Fri May 05 02:39:46 UTC 2019,Fri May 05 02:40:06 UTC 2019,20,http://772bd91a.ngrok.io/plotly_data_test/43/43_kde.png,Standard Deviation of X values,,,,,,,2.5,,rohit
35929,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1104,5,Fri May 05 02:40:07 UTC 2019,Fri May 05 02:40:38 UTC 2019,31,http://772bd91a.ngrok.io/plotly_data_test/10/10_scatter.png,Minimum Y value,,,,,,33,,,rohit
35930,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1105,5,Fri May 05 02:40:41 UTC 2019,Fri May 05 02:41:04 UTC 2019,23,http://772bd91a.ngrok.io/plotly_data_test/45/45_line.png,Standard Deviation of X values,,,,,,,1,,rohit
35931,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1106,5,Fri May 05 02:41:08 UTC 2019,Fri May 05 02:41:32 UTC 2019,23,http://772bd91a.ngrok.io/plotly_data_test/27/27_hex.png,Maximum Y value,,1,,,,,,,rohit
35932,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1107,5,Fri May 05 02:41:33 UTC 2019,Fri May 05 02:41:51 UTC 2019,17,http://772bd91a.ngrok.io/plotly_data_test/40/40_kde.png,Mean of Y values,,,,0,,,,,rohit
35933,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1108,5,Fri May 05 02:41:52 UTC 2019,Fri May 05 02:42:12 UTC 2019,19,http://772bd91a.ngrok.io/plotly_data_test/15/15_line.png,Maximum X value,26,,,,,,,,rohit
35934,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1109,5,Fri May 05 02:42:13 UTC 2019,Fri May 05 02:42:30 UTC 2019,16,http://772bd91a.ngrok.io/plotly_data_test/23/23_scatter.png,Maximum Y value,,4,,,,,,,rohit
35935,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1110,5,Fri May 05 02:42:32 UTC 2019,Fri May 05 02:42:51 UTC 2019,19,http://772bd91a.ngrok.io/plotly_data_test/16/16_hex.png,Maximum X value,3,,,,,,,,rohit
35936,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1111,5,Fri May 05 02:42:53 UTC 2019,Fri May 05 02:43:22 UTC 2019,29,http://772bd91a.ngrok.io/plotly_data_test/13/13_hex.png,Minimum Y value,,,,,,33.8,,,rohit
35937,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1112,5,Fri May 05 02:43:24 UTC 2019,Fri May 05 02:44:07 UTC 2019,43,http://772bd91a.ngrok.io/plotly_data_test/9/9_hex.png,Minimum Y value,,,,,,0,,,rohit
35938,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1113,5,Fri May 05 02:44:10 UTC 2019,Fri May 05 02:44:54 UTC 2019,43,http://772bd91a.ngrok.io/plotly_data_test/0/0_hex.png,Minimum X value,,,,,3,,,,rohit
35939,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1115,5,Fri May 05 02:45:10 UTC 2019,Fri May 05 02:45:34 UTC 2019,24,http://772bd91a.ngrok.io/plotly_data_test/7/7_scatter.png,Minimum Y value,,,,,,-4,,,rohit
35940,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1116,5,Fri May 05 02:45:36 UTC 2019,Fri May 05 02:45:57 UTC 2019,21,http://772bd91a.ngrok.io/plotly_data_test/21/21_line.png,Maximum Y value,,30.3,,,,,,,rohit
35941,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1117,5,Fri May 05 02:46:00 UTC 2019,Fri May 05 02:46:21 UTC 2019,20,http://772bd91a.ngrok.io/plotly_data_test/13/13_scatter.png,Minimum Y value,,,,,,33.8,,,rohit
35942,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1118,5,Fri May 05 02:46:22 UTC 2019,Fri May 05 02:46:48 UTC 2019,26,http://772bd91a.ngrok.io/plotly_data_test/19/19_line.png,Maximum X value,2,,,,,,,,rohit
35943,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1120,5,Fri May 05 02:46:49 UTC 2019,Fri May 05 02:47:05 UTC 2019,16,http://772bd91a.ngrok.io/plotly_data_test/35/35_kde.png,Mean of Y values,,,,60,,,,,rohit
35944,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1121,5,Fri May 05 02:47:06 UTC 2019,Fri May 05 02:47:25 UTC 2019,19,http://772bd91a.ngrok.io/plotly_data_test/15/15_hex.png,Maximum X value,26,,,,,,,,rohit
35945,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1122,5,Fri May 05 02:47:27 UTC 2019,Fri May 05 02:48:22 UTC 2019,54,http://772bd91a.ngrok.io/plotly_data_test/15/15_kde.png,Maximum X value,28,,,,,,,,rohit
35946,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1123,5,Fri May 05 02:48:41 UTC 2019,Fri May 05 02:50:29 UTC 2019,108,http://772bd91a.ngrok.io/plotly_data_test/22/22_kde.png,Maximum Y value,,5,,,,,,,rohit
35947,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1125,5,Fri May 05 02:50:45 UTC 2019,Fri May 05 02:51:43 UTC 2019,58,http://772bd91a.ngrok.io/plotly_data_test/12/12_scatter.png,Minimum Y value,,,,,,44,,,rohit
35948,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1127,5,Fri May 05 02:51:44 UTC 2019,Fri May 05 02:52:03 UTC 2019,19,http://772bd91a.ngrok.io/plotly_data_test/42/42_line.png,Standard Deviation of X values,,,,,,,2,,rohit
35949,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1128,5,Fri May 05 02:52:04 UTC 2019,Fri May 05 02:52:36 UTC 2019,31,http://772bd91a.ngrok.io/plotly_data_test/42/42_hex.png,Standard Deviation of X values,,,,,,,2,,rohit
35950,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1129,5,Fri May 05 02:52:37 UTC 2019,Fri May 05 02:52:55 UTC 2019,18,http://772bd91a.ngrok.io/plotly_data_test/1/1_line.png,Minimum X value,,,,,1.5,,,,rohit
35951,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1130,5,Fri May 05 02:52:57 UTC 2019,Fri May 05 02:53:22 UTC 2019,25,http://772bd91a.ngrok.io/plotly_data_test/48/48_scatter.png,Standard Deviation of X values,,,,,,,2,,rohit
35952,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1131,5,Fri May 05 02:53:24 UTC 2019,Fri May 05 02:55:04 UTC 2019,99,http://772bd91a.ngrok.io/plotly_data_test/39/39_line.png,Mean of Y values,,,,3,,,,,rohit
35953,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1134,5,Fri May 05 02:55:19 UTC 2019,Fri May 05 02:55:57 UTC 2019,38,http://772bd91a.ngrok.io/plotly_data_test/31/31_scatter.png,Mean of X values,,,0,,,,,,rohit
35954,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1135,5,Fri May 05 02:55:59 UTC 2019,Fri May 05 02:56:21 UTC 2019,21,http://772bd91a.ngrok.io/plotly_data_test/24/24_kde.png,Maximum Y value,,26,,,,,,,rohit
35955,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1136,5,Fri May 05 02:56:22 UTC 2019,Fri May 05 02:56:40 UTC 2019,17,http://772bd91a.ngrok.io/plotly_data_test/22/22_scatter.png,Maximum Y value,,10.5,,,,,,,rohit
35956,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1137,5,Fri May 05 02:56:42 UTC 2019,Fri May 05 02:57:00 UTC 2019,17,http://772bd91a.ngrok.io/plotly_data_test/16/16_kde.png,Maximum X value,4,,,,,,,,rohit
35957,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1138,5,Fri May 05 02:57:01 UTC 2019,Fri May 05 02:57:16 UTC 2019,14,http://772bd91a.ngrok.io/plotly_data_test/13/13_kde.png,Minimum Y value,,,,,,33.8,,,rohit
35958,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1139,5,Fri May 05 02:57:16 UTC 2019,Fri May 05 02:57:38 UTC 2019,21,http://772bd91a.ngrok.io/plotly_data_test/25/25_scatter.png,Maximum Y value,,40.5,,,,,,,rohit
35959,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1140,5,Fri May 05 02:57:41 UTC 2019,Fri May 05 02:58:30 UTC 2019,49,http://772bd91a.ngrok.io/plotly_data_test/32/32_scatter.png,Mean of X values,,,0.012,,,,,,rohit
35917,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1268,21,Fri May 05 10:27:48 UTC 2019,Fri May 05 10:28:10 UTC 2019,22,http://772bd91a.ngrok.io/plotly_data_test/21/21_scatter.png,Maximum Y value,,30.2,,,,,,,shobhit
35918,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1269,21,Fri May 05 10:28:15 UTC 2019,Fri May 05 10:28:32 UTC 2019,16,http://772bd91a.ngrok.io/plotly_data_test/27/27_line.png,Maximum Y value,,1,,,,,,,shobhit
35919,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1270,21,Fri May 05 10:28:35 UTC 2019,Fri May 05 10:29:46 UTC 2019,71,http://772bd91a.ngrok.io/plotly_data_test/39/39_kde.png,Mean of Y values,,,,4,,,,,shobhit
35920,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1271,21,Fri May 05 10:29:50 UTC 2019,Fri May 05 10:30:42 UTC 2019,52,http://772bd91a.ngrok.io/plotly_data_test/35/35_hex.png,Mean of Y values,,,,40,,,,,shobhit
35921,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1272,21,Fri May 05 10:30:45 UTC 2019,Fri May 05 10:32:04 UTC 2019,78,http://772bd91a.ngrok.io/plotly_data_test/32/32_kde.png,Mean of X values,,,0.0125,,,,,,shobhit
35922,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1273,21,Fri May 05 10:32:05 UTC 2019,Fri May 05 10:33:52 UTC 2019,106,http://772bd91a.ngrok.io/plotly_data_test/41/41_hex.png,Mean of Y values,,,,17.5,,,,,shobhit
35923,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1274,21,Fri May 05 10:33:53 UTC 2019,Fri May 05 10:34:12 UTC 2019,19,http://772bd91a.ngrok.io/plotly_data_test/40/40_line.png,Mean of Y values,,,,50,,,,,shobhit
35924,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1275,21,Fri May 05 10:34:13 UTC 2019,Fri May 05 10:34:25 UTC 2019,11,http://772bd91a.ngrok.io/plotly_data_test/16/16_scatter.png,Maximum X value,3,,,,,,,,shobhit
35925,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1276,21,Fri May 05 10:34:25 UTC 2019,Fri May 05 10:35:07 UTC 2019,41,http://772bd91a.ngrok.io/plotly_data_test/49/49_line.png,Standard Deviation of Y values,,,,,,,,1,shobhit
35926,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1278,21,Fri May 05 10:35:08 UTC 2019,Fri May 05 10:35:57 UTC 2019,49,http://772bd91a.ngrok.io/plotly_data_test/27/27_kde.png,Maximum Y value,,0.2,,,,,,,shobhit
35927,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1280,21,Fri May 05 10:35:58 UTC 2019,Fri May 05 10:36:11 UTC 2019,12,http://772bd91a.ngrok.io/plotly_data_test/22/22_line.png,Maximum Y value,,10,,,,,,,shobhit
35918,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1281,19,Fri May 05 10:36:03 UTC 2019,Fri May 05 10:36:26 UTC 2019,23,http://772bd91a.ngrok.io/plotly_data_test/27/27_line.png,Maximum Y value,,1,,,,,,,mukund
35928,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1282,21,Fri May 05 10:36:12 UTC 2019,Fri May 05 10:36:56 UTC 2019,44,http://772bd91a.ngrok.io/plotly_data_test/43/43_kde.png,Standard Deviation of X values,,,,,,,1,,shobhit
35929,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1284,21,Fri May 05 10:36:57 UTC 2019,Fri May 05 10:37:20 UTC 2019,23,http://772bd91a.ngrok.io/plotly_data_test/10/10_scatter.png,Minimum Y value,,,,,,32.5,,,shobhit
35930,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1287,21,Fri May 05 10:37:21 UTC 2019,Fri May 05 10:37:44 UTC 2019,23,http://772bd91a.ngrok.io/plotly_data_test/45/45_line.png,Standard Deviation of X values,,,,,,,0.5,,shobhit
35931,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1290,21,Fri May 05 10:37:45 UTC 2019,Fri May 05 10:38:00 UTC 2019,14,http://772bd91a.ngrok.io/plotly_data_test/27/27_hex.png,Maximum Y value,,1,,,,,,,shobhit
35919,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1295,22,Fri May 05 10:53:23 UTC 2019,Fri May 05 10:54:18 UTC 2019,54,http://772bd91a.ngrok.io/plotly_data_test/39/39_kde.png,Mean of Y values,,,,3,,,,,rishav
35933,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1296,21,Fri May 05 10:53:47 UTC 2019,Fri May 05 10:54:18 UTC 2019,31,http://772bd91a.ngrok.io/plotly_data_test/15/15_line.png,Maximum X value,26,,,,,,,,shobhit
35920,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1297,22,Fri May 05 10:54:19 UTC 2019,Fri May 05 10:56:52 UTC 2019,153,http://772bd91a.ngrok.io/plotly_data_test/35/35_hex.png,Mean of Y values,,,,45,,,,,rishav
35934,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1298,21,Fri May 05 10:54:19 UTC 2019,Fri May 05 10:54:36 UTC 2019,17,http://772bd91a.ngrok.io/plotly_data_test/23/23_scatter.png,Maximum Y value,,4,,,,,,,shobhit
35935,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1299,21,Fri May 05 10:54:37 UTC 2019,Fri May 05 10:54:58 UTC 2019,21,http://772bd91a.ngrok.io/plotly_data_test/16/16_hex.png,Maximum X value,3.3,,,,,,,,shobhit
35936,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1300,21,Fri May 05 10:54:59 UTC 2019,Fri May 05 10:55:27 UTC 2019,28,http://772bd91a.ngrok.io/plotly_data_test/13/13_hex.png,Minimum Y value,,,,,,33.8,,,shobhit
35937,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1301,21,Fri May 05 10:55:28 UTC 2019,Fri May 05 10:55:46 UTC 2019,18,http://772bd91a.ngrok.io/plotly_data_test/9/9_hex.png,Minimum Y value,,,,,,-1,,,shobhit
35938,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1302,21,Fri May 05 10:55:47 UTC 2019,Fri May 05 10:56:34 UTC 2019,47,http://772bd91a.ngrok.io/plotly_data_test/0/0_hex.png,Minimum X value,,,,,3,,,,shobhit
35939,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1303,21,Fri May 05 10:56:35 UTC 2019,Fri May 05 10:56:50 UTC 2019,15,http://772bd91a.ngrok.io/plotly_data_test/7/7_scatter.png,Minimum Y value,,,,,,-4,,,shobhit
35940,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1304,21,Fri May 05 10:56:51 UTC 2019,Fri May 05 10:57:22 UTC 2019,31,http://772bd91a.ngrok.io/plotly_data_test/21/21_line.png,Maximum Y value,,30.25,,,,,,,shobhit
35921,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1305,22,Fri May 05 10:56:53 UTC 2019,Fri May 05 10:57:23 UTC 2019,30,http://772bd91a.ngrok.io/plotly_data_test/32/32_kde.png,Mean of X values,,,0.013,,,,,,rishav
35941,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1306,21,Fri May 05 10:57:23 UTC 2019,Fri May 05 10:58:03 UTC 2019,40,http://772bd91a.ngrok.io/plotly_data_test/13/13_scatter.png,Minimum Y value,,,,,,34,,,shobhit
35923,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1307,22,Fri May 05 10:57:24 UTC 2019,Fri May 05 10:57:47 UTC 2019,23,http://772bd91a.ngrok.io/plotly_data_test/40/40_line.png,Mean of Y values,,,,40,,,,,rishav
35924,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1308,22,Fri May 05 10:57:48 UTC 2019,Fri May 05 10:58:06 UTC 2019,17,http://772bd91a.ngrok.io/plotly_data_test/16/16_scatter.png,Maximum X value,3,,,,,,,,rishav
35942,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1309,21,Fri May 05 10:58:03 UTC 2019,Fri May 05 10:58:13 UTC 2019,9,http://772bd91a.ngrok.io/plotly_data_test/19/19_line.png,Maximum X value,2,,,,,,,,shobhit
35925,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1310,22,Fri May 05 10:58:06 UTC 2019,Fri May 05 10:58:26 UTC 2019,20,http://772bd91a.ngrok.io/plotly_data_test/49/49_line.png,Standard Deviation of Y values,,,,,,,,0.5,rishav
35943,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1311,21,Fri May 05 10:58:14 UTC 2019,Fri May 05 10:58:47 UTC 2019,33,http://772bd91a.ngrok.io/plotly_data_test/35/35_kde.png,Mean of Y values,,,,40,,,,,shobhit
35926,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1312,22,Fri May 05 10:58:27 UTC 2019,Fri May 05 10:58:42 UTC 2019,15,http://772bd91a.ngrok.io/plotly_data_test/27/27_kde.png,Maximum Y value,,0.24,,,,,,,rishav
35927,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1313,22,Fri May 05 10:58:42 UTC 2019,Fri May 05 10:59:31 UTC 2019,48,http://772bd91a.ngrok.io/plotly_data_test/22/22_line.png,Maximum Y value,,10.2,,,,,,,rishav
35944,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1314,21,Fri May 05 10:58:48 UTC 2019,Fri May 05 10:59:27 UTC 2019,38,http://772bd91a.ngrok.io/plotly_data_test/15/15_hex.png,Maximum X value,27,,,,,,,,shobhit
35945,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1315,21,Fri May 05 10:59:27 UTC 2019,Fri May 05 10:59:42 UTC 2019,14,http://772bd91a.ngrok.io/plotly_data_test/15/15_kde.png,Maximum X value,28,,,,,,,,shobhit
35928,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1316,22,Fri May 05 10:59:31 UTC 2019,Fri May 05 11:02:03 UTC 2019,151,http://772bd91a.ngrok.io/plotly_data_test/43/43_kde.png,Standard Deviation of X values,,,,,,,2,,rishav
35946,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1317,21,Fri May 05 10:59:42 UTC 2019,Fri May 05 10:59:54 UTC 2019,11,http://772bd91a.ngrok.io/plotly_data_test/22/22_kde.png,Maximum Y value,,4,,,,,,,shobhit
35947,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1318,21,Fri May 05 10:59:54 UTC 2019,Fri May 05 11:01:01 UTC 2019,66,http://772bd91a.ngrok.io/plotly_data_test/12/12_scatter.png,Minimum Y value,,,,,,44,,,shobhit
35948,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1319,21,Fri May 05 11:01:01 UTC 2019,Fri May 05 11:01:20 UTC 2019,18,http://772bd91a.ngrok.io/plotly_data_test/42/42_line.png,Standard Deviation of X values,,,,,,,1,,shobhit
35949,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1320,21,Fri May 05 11:01:20 UTC 2019,Fri May 05 11:02:11 UTC 2019,50,http://772bd91a.ngrok.io/plotly_data_test/42/42_hex.png,Standard Deviation of X values,,,,,,,1.2,,shobhit
35929,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1321,22,Fri May 05 11:02:03 UTC 2019,Fri May 05 11:02:21 UTC 2019,17,http://772bd91a.ngrok.io/plotly_data_test/10/10_scatter.png,Minimum Y value,,,,,,32.7,,,rishav
35950,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1322,21,Fri May 05 11:02:12 UTC 2019,Fri May 05 11:02:27 UTC 2019,14,http://772bd91a.ngrok.io/plotly_data_test/1/1_line.png,Minimum X value,,,,,1.5,,,,shobhit
35930,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1323,22,Fri May 05 11:02:22 UTC 2019,Fri May 05 11:04:03 UTC 2019,101,http://772bd91a.ngrok.io/plotly_data_test/45/45_line.png,Standard Deviation of X values,,,,,,,1,,rishav
35951,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1324,21,Fri May 05 11:02:27 UTC 2019,Fri May 05 11:03:32 UTC 2019,64,http://772bd91a.ngrok.io/plotly_data_test/48/48_scatter.png,Standard Deviation of X values,,,,,,,2,,shobhit
35960,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1327,5,Fri May 05 11:04:27 UTC 2019,Fri May 05 11:06:08 UTC 2019,100,http://772bd91a.ngrok.io/plotly_data_test/2/2_line.png,Minimum X value,,,,,39.8,,,,rohit
35961,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1335,5,Fri May 05 11:06:31 UTC 2019,Fri May 05 11:07:49 UTC 2019,78,http://772bd91a.ngrok.io/plotly_data_test/13/13_line.png,Minimum Y value,,,,,,33.8,,,rohit
35962,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1340,5,Fri May 05 11:07:55 UTC 2019,Fri May 05 11:08:12 UTC 2019,17,http://772bd91a.ngrok.io/plotly_data_test/43/43_hex.png,Standard Deviation of X values,,,,,,,5,,rohit
35963,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1343,5,Fri May 05 11:08:14 UTC 2019,Fri May 05 11:08:31 UTC 2019,17,http://772bd91a.ngrok.io/plotly_data_test/4/4_kde.png,Minimum X value,,,,,-0.5,,,,rohit
35964,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1349,5,Fri May 05 11:10:21 UTC 2019,Fri May 05 11:11:11 UTC 2019,50,http://772bd91a.ngrok.io/plotly_data_test/12/12_line.png,Minimum Y value,,,,,,44,,,rohit
35965,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1352,5,Fri May 05 11:11:12 UTC 2019,Fri May 05 11:14:13 UTC 2019,180,http://772bd91a.ngrok.io/plotly_data_test/2/2_kde.png,Minimum X value,,,,,39.5,,,,rohit
35966,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1364,5,Fri May 05 11:14:15 UTC 2019,Fri May 05 11:15:14 UTC 2019,58,http://772bd91a.ngrok.io/plotly_data_test/31/31_kde.png,Mean of X values,,,0.1,,,,,,rohit
35967,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1367,5,Fri May 05 11:19:48 UTC 2019,Fri May 05 11:20:09 UTC 2019,21,http://772bd91a.ngrok.io/plotly_data_test/3/3_kde.png,Minimum X value,,,,,-16,,,,rohit
35968,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1368,5,Fri May 05 11:20:10 UTC 2019,Fri May 05 11:20:46 UTC 2019,35,http://772bd91a.ngrok.io/plotly_data_test/8/8_kde.png,Minimum Y value,,,,,,0,,,rohit
35969,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1369,5,Fri May 05 11:21:00 UTC 2019,Fri May 05 11:21:12 UTC 2019,11,http://772bd91a.ngrok.io/plotly_data_test/27/27_scatter.png,Maximum Y value,,1,,,,,,,rohit
35970,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1370,5,Fri May 05 11:21:13 UTC 2019,Fri May 05 11:22:11 UTC 2019,58,http://772bd91a.ngrok.io/plotly_data_test/20/20_kde.png,Maximum X value,0.31,,,,,,,,rohit
35971,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1371,5,Fri May 05 11:22:18 UTC 2019,Fri May 05 11:22:42 UTC 2019,24,http://772bd91a.ngrok.io/plotly_data_test/34/34_kde.png,Mean of X values,,,0.75,,,,,,rohit
35972,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1372,5,Fri May 05 11:22:43 UTC 2019,Fri May 05 11:23:01 UTC 2019,18,http://772bd91a.ngrok.io/plotly_data_test/21/21_hex.png,Maximum Y value,,30.3,,,,,,,rohit
35973,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1373,5,Fri May 05 11:23:02 UTC 2019,Fri May 05 11:23:46 UTC 2019,43,http://772bd91a.ngrok.io/plotly_data_test/18/18_kde.png,Maximum X value,31,,,,,,,,rohit
35974,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1374,5,Fri May 05 11:24:00 UTC 2019,Fri May 05 11:24:55 UTC 2019,55,http://772bd91a.ngrok.io/plotly_data_test/36/36_kde.png,Mean of Y values,,,,5,,,,,rohit
35975,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1381,5,Fri May 05 12:04:58 UTC 2019,Fri May 05 12:05:11 UTC 2019,13,http://772bd91a.ngrok.io/plotly_data_test/22/22_hex.png,Maximum Y value,,10.5,,,,,,,rohit
35976,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1382,5,Fri May 05 12:05:12 UTC 2019,Fri May 05 12:05:25 UTC 2019,13,http://772bd91a.ngrok.io/plotly_data_test/3/3_line.png,Minimum X value,,,,,0,,,,rohit
35977,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1383,5,Fri May 05 12:05:26 UTC 2019,Fri May 05 12:05:39 UTC 2019,12,http://772bd91a.ngrok.io/plotly_data_test/11/11_scatter.png,Minimum Y value,,,,,,-20,,,rohit
35978,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1384,5,Fri May 05 12:05:40 UTC 2019,Fri May 05 12:06:06 UTC 2019,26,http://772bd91a.ngrok.io/plotly_data_test/38/38_line.png,Mean of Y values,,,,0.1,,,,,rohit
35979,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1385,5,Fri May 05 12:06:07 UTC 2019,Fri May 05 12:06:30 UTC 2019,22,http://772bd91a.ngrok.io/plotly_data_test/2/2_scatter.png,Minimum X value,,,,,-80.5,,,,rohit
35980,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1386,5,Fri May 05 12:06:31 UTC 2019,Fri May 05 12:06:45 UTC 2019,14,http://772bd91a.ngrok.io/plotly_data_test/11/11_hex.png,Minimum Y value,,,,,,-20,,,rohit
35981,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1387,5,Fri May 05 12:06:45 UTC 2019,Fri May 05 12:07:09 UTC 2019,23,http://772bd91a.ngrok.io/plotly_data_test/28/28_line.png,Mean of X values,,,-1.5,,,,,,rohit
35982,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1388,5,Fri May 05 12:07:10 UTC 2019,Fri May 05 12:07:25 UTC 2019,15,http://772bd91a.ngrok.io/plotly_data_test/30/30_kde.png,Mean of X values,,,75,,,,,,rohit
35983,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1389,5,Fri May 05 12:07:26 UTC 2019,Fri May 05 12:07:47 UTC 2019,20,http://772bd91a.ngrok.io/plotly_data_test/35/35_scatter.png,Mean of Y values,,,,40,,,,,rohit
35984,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1390,5,Fri May 05 12:07:47 UTC 2019,Fri May 05 12:08:09 UTC 2019,21,http://772bd91a.ngrok.io/plotly_data_test/46/46_kde.png,Standard Deviation of X values,,,,,,,9,,rohit
35985,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1391,5,Fri May 05 12:08:10 UTC 2019,Fri May 05 12:08:40 UTC 2019,29,http://772bd91a.ngrok.io/plotly_data_test/36/36_hex.png,Mean of Y values,,,,2,,,,,rohit
35986,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1392,5,Fri May 05 12:08:41 UTC 2019,Fri May 05 12:09:03 UTC 2019,21,http://772bd91a.ngrok.io/plotly_data_test/48/48_kde.png,Standard Deviation of X values,,,,,,,4,,rohit
35987,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1393,5,Fri May 05 12:09:04 UTC 2019,Fri May 05 12:09:19 UTC 2019,14,http://772bd91a.ngrok.io/plotly_data_test/9/9_kde.png,Minimum Y value,,,,,,-4,,,rohit
35988,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1395,5,Fri May 05 13:11:59 UTC 2019,Fri May 05 13:12:15 UTC 2019,16,http://772bd91a.ngrok.io/plotly_data_test/42/42_kde.png,Standard Deviation of X values,,,,,,,2,,rohit
35989,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1396,5,Fri May 05 13:12:19 UTC 2019,Fri May 05 13:12:45 UTC 2019,25,http://772bd91a.ngrok.io/plotly_data_test/40/40_hex.png,Mean of Y values,,,,0,,,,,rohit
35990,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1397,5,Fri May 05 13:12:46 UTC 2019,Fri May 05 13:13:12 UTC 2019,26,http://772bd91a.ngrok.io/plotly_data_test/34/34_line.png,Mean of X values,,,0.1,,,,,,rohit
35991,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1398,5,Fri May 05 13:13:13 UTC 2019,Fri May 05 13:13:30 UTC 2019,17,http://772bd91a.ngrok.io/plotly_data_test/9/9_line.png,Minimum Y value,,,,,,0,,,rohit
35992,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1399,5,Fri May 05 13:13:30 UTC 2019,Fri May 05 13:13:44 UTC 2019,13,http://772bd91a.ngrok.io/plotly_data_test/31/31_hex.png,Mean of X values,,,0,,,,,,rohit
35993,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1400,5,Fri May 05 13:13:45 UTC 2019,Fri May 05 13:13:58 UTC 2019,13,http://772bd91a.ngrok.io/plotly_data_test/49/49_hex.png,Standard Deviation of Y values,,,,,,,,1.5,rohit
35994,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1401,5,Fri May 05 13:13:59 UTC 2019,Fri May 05 13:14:15 UTC 2019,15,http://772bd91a.ngrok.io/plotly_data_test/26/26_kde.png,Maximum Y value,,17.5,,,,,,,rohit
35995,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1402,5,Fri May 05 13:14:16 UTC 2019,Fri May 05 13:14:29 UTC 2019,13,http://772bd91a.ngrok.io/plotly_data_test/21/21_kde.png,Maximum Y value,,30.5,,,,,,,rohit
35996,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1404,5,Fri May 05 13:18:41 UTC 2019,Fri May 05 13:18:52 UTC 2019,11,http://772bd91a.ngrok.io/plotly_data_test/29/29_hex.png,Mean of X values,,,11,,,,,,rohit
35997,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1405,5,Fri May 05 13:18:53 UTC 2019,Fri May 05 13:19:06 UTC 2019,13,http://772bd91a.ngrok.io/plotly_data_test/37/37_scatter.png,Mean of Y values,,,,8,,,,,rohit
35998,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1406,5,Fri May 05 13:19:07 UTC 2019,Fri May 05 13:19:30 UTC 2019,23,http://772bd91a.ngrok.io/plotly_data_test/34/34_hex.png,Mean of X values,,,0.75,,,,,,rohit
35999,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1407,5,Fri May 05 13:19:31 UTC 2019,Fri May 05 13:19:51 UTC 2019,20,http://772bd91a.ngrok.io/plotly_data_test/14/14_line.png,Maximum X value,8.5,,,,,,,,rohit
36000,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1408,5,Fri May 05 13:19:53 UTC 2019,Fri May 05 13:22:26 UTC 2019,153,http://772bd91a.ngrok.io/plotly_data_test/5/5_kde.png,Minimum X value,,,,,-1,,,,rohit
36001,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1409,5,Fri May 05 13:22:27 UTC 2019,Fri May 05 13:25:25 UTC 2019,178,http://772bd91a.ngrok.io/plotly_data_test/43/43_line.png,Standard Deviation of X values,,,,,,,2,,rohit
36002,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1410,5,Fri May 05 13:25:26 UTC 2019,Fri May 05 13:28:00 UTC 2019,154,http://772bd91a.ngrok.io/plotly_data_test/25/25_hex.png,Maximum Y value,,40.5,,,,,,,rohit
36003,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1411,5,Fri May 05 13:28:01 UTC 2019,Fri May 05 13:39:49 UTC 2019,708,http://772bd91a.ngrok.io/plotly_data_test/20/20_scatter.png,Maximum X value,0.28,,,,,,,,rohit
36004,3,Q4,Fri May 05 00:54:01 UTC 2019,3,8956800,1412,5,Fri May 05 13:39:50 UTC 2019,Fri May 05 13:40:08 UTC 2019,18,http://772bd91a.ngrok.io/plotly_data_test/11/11_kde.png,Minimum Y value,,,,,,-20,,,rohit


==> data/spr.csv <==
pred,line,hex,sca,kde
1,1,2,0,0
2,0,2,1,0
3,1,0,0,2
2,1,2,0,0
2,2,0,0,1
2,2,0,1,0
1,1,0,1,1
4,1,1,1,0
2,2,0,1,0
1,2,0,1,0
1,3,0,0,0
1,3,0,0,0
2,3,0,0,0
4,1,2,0,0
2,0,0,2,1
2,2,0,0,1
2,1,0,1,1
2,1,0,1,1
1,1,0,1,1
2,2,0,1,0
4,3,0,0,0
4,2,0,0,1
3,2,0,0,1
3,2,0,1,0
2,1,0,2,0
3,1,0,2,0
1,2,1,0,0
1,1,1,1,0
1,1,0,2,0
1,2,0,0,1
1,0,1,2,0
4,1,1,1,0
1,2,0,0,1
1,0,2,1,0
4,2,1,0,0
1,3,0,0,0
4,1,0,1,1
2,1,1,1,0
3,0,1,2,0
4,2,0,1,0
3,2,0,1,0
2,2,0,1,0
4,0,2,1,0
2,1,1,1,0
3,1,2,0,0
4,0,1,1,1
1,3,0,0,0
2,1,0,1,1
2,1,0,1,1
4,1,0,1,1
3,0,2,1,0
1,0,2,1,0
2,2,0,0,1
1,1,0,1,1
1,1,0,1,1
4,2,0,1,0
1,0,2,1,0
4,0,2,0,1
2,2,1,0,0
1,0,3,0,0
4,1,0,2,0
3,1,1,1,0
3,0,2,0,1
2,1,0,1,1
1,1,1,0,1
3,0,2,1,0
2,2,0,1,0
2,2,0,0,1
3,0,1,2,0
1,1,0,2,0
1,2,1,0,0
1,0,2,1,0
2,0,2,0,1
2,1,0,2,0
1,1,0,2,0
4,0,3,0,0
3,1,1,1,0
2,0,1,2,0
1,1,2,0,0
2,1,0,2,0
1,0,1,2,0
2,0,2,1,0
2,0,0,2,1
1,2,0,1,0
3,1,1,1,0
2,0,1,2,0
2,0,1,2,0
2,1,1,1,0
2,1,1,1,0
4,0,1,2,0
2,2,0,1,0
2,1,0,2,0
1,2,0,1,0
2,1,0,2,0
2,1,0,2,0
1,2,0,1,0
3,0,1,2,0
1,1,1,1,0
1,2,0,1,0
1,2,0,1,0

==> data/t4.csv <==
'kde', ,
 'Maximum X value', 0.22569540963440168,
 'Maximum Y value', 0.13879890440694004,
 'Minimum X value', 2.9315790316238175,
 'Minimum Y value', 17.802785458038834,
 'Mean of X values', 1.1503902099927334,
 'Mean of Y values', 0.9346706421834473,
 'Standard Deviation of X values', 0.23480015988181338,
 'Standard Deviation of Y values', 0.058573031386787905,
 'ine', ,
 'Maximum X value', 0.013864118809740656,
 'Maximum Y value', 0.004211062323437256,
 'Minimum X value', 0.025584126037921665,
 'Minimum Y value', 0.14986386414185165,
 'Mean of X values', 0.5399705016007005},
 'Mean of Y values', 0.4200310972518771,
 'Standard Deviation of X values', 0.3449840962132212,
 'Standard Deviation of Y values', 0.20607022645990908,
 'hex', ,
 'Maximum X value', 0.08272343049792216,
 'Maximum Y value', 0.004211062323437256,
 'Minimum X value', 0.025761921176094393,
 'Minimum Y value', 0.2927210069989945,
 'Mean of X values', 0.31415768710697156,
 'Mean of Y values', 0.41457966535373336,
 'Standard Deviation of X values', 0.1654825784122683,
 'Standard Deviation of Y values', 0.20607022645990908,
 'ter', ,
 'Maximum X value', 0.01129485906935074,
 'Maximum Y value', 0.011013783411872629,
 'Minimum X value', 1.1662641258240876,
 'Minimum Y value', 0.14986386414185165,
 'Mean of X values', 0.4246342213139495,
 'Mean of Y values', 1.0124081057500323,
 'Standard Deviation of X values', 0.29745861075347974,
 'Standard Deviation of Y values', 0.20607022645990908,

